Machine learning methods for constructing probabilistic Fermi-LAT catalogs

Classification of sources is one of the most important tasks in astronomy. Sources detected in one wavelength band, for example using gamma rays, may have several possible associations in other wavebands, or there may be no plausible association candidates. In this work we aim to determine the probabilistic classification of unassociated sources in the third Fermi Large Area Telescope (LAT) point source catalog (3FGL) and the fourth Fermi LAT data release 2 point source catalog (4FGL-DR2) using two classes - pulsars and active galactic nuclei (AGNs) - or three classes - pulsars, AGNs, and "OTHER" sources. We use several machine learning (ML) methods to determine a probabilistic classification of Fermi-LAT sources. We evaluate the dependence of results on the meta-parameters of the ML methods, such as the maximal depth of the trees in tree-based classification methods and the number of neurons in neural networks. We determine a probabilistic classification of both associated and unassociated sources in the 3FGL and 4FGL-DR2 catalogs. We cross-check the accuracy by comparing the predicted classes of unassociated sources in 3FGL with their associations in 4FGL-DR2 for cases where such associations exist. We find that in the two-class case it is important to correct for the presence of OTHER sources among the unassociated ones in order to realistically estimate the number of pulsars and AGNs. We find that the three-class classification, despite different types of sources in the OTHER class, has a similar performance as the two-class classification in terms of reliability diagrams and, at the same time, it does not require adjustment due to presence of the OTHER sources among the unassociated sources. We show an example of the use of the probabilistic catalogs for population studies, which include associated and unassociated sources.

==> SOM_VIZIER/Readme.txt <==
AA/2021/40766
================================================================================
Machine learning methods for constructing probabilistic Fermi-LAT catalogs 
   			Bhat A., Malyshev D.
      
================================================================================
ADC_Keywords: Astrophysics - High Energy Astrophysical Phenomena; Astrophysics - 
	      Instrumentation and Methods for Astrophysics
Keywords: Methods:statistical, Catalogs, Gamma rays: general

Abstract:
Context: Classification of sources is one of the most important tasks in 
astronomy. Sources detected in one wavelength band, for example using gamma rays, 
may have several possible associations in other wavebands, or there may be no 
plausible association candidates.
Aims: In this work we aim to determine the probabilistic classification of 
unassociated sources in the third Fermi Large Area Telescope (LAT) point source 
catalog (3FGL) and the fourth Fermi LAT data release 2 point source catalog 
(4FGL-DR2) using two classes – pulsars and active galactic nuclei (AGNs) – or 
three classes – pulsars, AGNs, and “OTHER” sources.
Methods: We use several machine learning (ML) methods to determine a probabilistic
classification of Fermi-LAT sources.We evaluate the dependence of results on the 
meta parameters of the ML methods, such as the maximal depth of the trees in 
tree-based classification methods and the number of neurons in neural networks.
Results: We determine a probabilistic classification of both associated and 
unassociated sources in the 3FGL and 4FGL-DR2 catalogs. We cross-check the 
accuracy by comparing the predicted classes of unassociated sources in 3FGL with
their associations in 4FGL-DR2 for cases where such associations exist. We find 
that in the two-class case it is important to correct for the presence of OTHER
sources among the unassociated ones in order to realistically estimate the 
number of pulsars and AGNs.We find that the three-class classification, despite
different types of sources in the OTHER class, has a similar performance as the
two-class classification in terms of reliability diagrams and, at the same 
time, it does not require adjustment due to presence of the OTHER sources among
the unassociated sources. We show an example of the use of the probabilistic 
catalogs for population studies, which include associated and unassociated 
sources.

Description:
The ten files describe 4+4 probabilistic catalogs plus 2 best candidate lists. 
These are 3FGL and 4FGL-DR2 based 2 and 3 class catalogs (4),there respective 
SMOTE counterparts, and PSR and OTHER sources which are unassociated but have a
high probabilitiy of being a PSR or an OTHER source.

File Summary:
--------------------------------------------------------------------------------
 FileName     			     Columns    Rows    Caption
--------------------------------------------------------------------------------
ReadMe            			        127     This file
3FGL_4FGL-DR2_Candidates_PSR            29      112   	PSR candidates using both
							catalogs
3FGL_prob_catalog_2classes		52	3034	2-class classification
3FGL_prob_catalog_2classes_SMOTE	33	3034	2-class using SMOTE
3FGL_prob_catalog_3classes		65	3034	3-class classification
3FGL_prob_catalog_3classes_SMOTE	40	3034	3-class using SMOTE
4FGL-DR2_Candidates_OTHER_3classes	30	15	OTHER candidates using 
							4FGL-DR2
4FGL-DR2_prob_catalog_2classes		56	5788	2-class for 4FGl-DR2
4FGL-DR2_prob_catalog_2classes_SMOTE	39	5788	2-class using SMOTE
4FGL-DR2_prob_catalog_3classes		72	5788	3-class for 4FGL-DR2
4FGL-DR2_prob_catalog_3classes_SMOTE    47      5788    3-class using SMOTE            
--------------------------------------------------------------------------------

Column nomenclature used in the files
--------------------------------------------------------------------------------
Name	    		Type    Explanations
--------------------------------------------------------------------------------
Source_Name  		String  Source Name in the Fermi LAT catalog
GLON	     		Double	Galactic Longitude
GLAT	     		Double  Galactic Latitude
ln(Energy_Flux100) 	Double	log of Energy_Flux100
ln(Unc_Energy_Flux100)  Double	log of uncertainty on the above
ln(Pivot_Energy)	Double	log of Pivot Energy
LP_Index		Double
Unc_LP_Index		Double
LP_beta			Double
LP_SigCurv		Double
ln(Variability_Index)   Double  log of variablity index
HR_ij			Double	Hardness ratios in 5 and 7 bands for 3FGL
				and 4FGL-DR2 respectively. i,j correspond
				to the band numbers
ln(Signif_Curve)	Double	log of signif_curve
500MeV_Index		Double	Index at 500 MeV for 3FGL catalog
Pivot_Energy		Double
Spectrum_Type		String	Type of spectral fit		  
Category_		String	Category based on association in 3FGL or 4FGl-DR2
Class_			String	Class based on association in 3FGL or 4FGL_DR2
ASSOC_FGL		String	Past associations in Fermi LAT
ASSOC_FHL		String	Past associations in FHL
AGN_x_y			Double	Probability of being an AGN with x being the machine 
				learning method and y being the catalog. x 
				corresponds to BDT, NN, RF, and LR, while y is 4FGL
				or 3FGL
AGN_x_STD_y		Double	Corresponding standard deviation
PSR_x_y			Double	Probability of being a PSR
PSR_x_STD_y		Double	Corresponding standard deviation for PSR prob
OTHER_x_y		Double	Probability of being an OTHER source for 3-class 
				classification
OTHER_x_STD_y		Double	Corresponding standard deviation for OTHER prob
AGN_x_O_y		Double	Probability of being an AGN with x being the machine 
				learning method and y being the catalog for normal
				oversampling
AGN_x_STD_O_y		Double	Corresponding standard deviation 
PSR_x_O_y		Double	Probability of being a PSR for normal oversampling
PSR_x_STD_O_y		Double	Corresponding standard deviation 
OTHER_x_O_y		Double	Probability of being an OTHER source for 3-class 
				classification for normal oversampling
OTHER_x_STD_O_y		Double	Corresponding standard deviation for OTHER prob
Flags_			Short	Flags in 4FGL_DR2 or 3FGL catalogs
Missing_values_flag	Double	0 for no missing values in features and 1 for
				a missing feature value
Category_Prob_		Double	Describes the category based on the highest 
				probabilities and using all methods:
				 AGN, PSR, OTHER, MIXED.
PSR_TOTAL		Double	Sum of PSR probabilities of all methods 
AGN_TOTAL		Double	Sum of AGN probabilities of all methods 
OTHER_TOTAL		Double	Sum of OTHER probabilities of all methods
--------------------------------------------------------------------------------
Note (1): For all columns an _4FGL or _3FGL is present to make it clear which 
catalog was used for it, or in the case of features, which catalog they were taken
from.
Note (2): Column names for the SMOTE oversampling are also the same but with a _S
instead of _O attached.
Note (3): PSR and OTHER candidate lists have Separation column which gives the 
separation to an object in arkseconds. 
--------------------------------------------------------------------------------
================================================================================
(End)                           


==> tables/3FGL_unassoc_vs_4FGL_assoc.csv <==
Source_Name_3FGL,GLON,GLAT,ln(Energy_Flux100),ln(Unc_Energy_Flux100),ln(Signif_Curve),ln(Variability_Index),500MeV_Index,HR12,HR23,HR34,HR45,Category_3FGL,CLASS_3FGL,Pivot_Energy,Spectrum_Type,ASSOC1,Flags,AGN_BDT,AGN_BDT_STD,PSR_BDT,PSR_BDT_STD,AGN_NN,AGN_NN_STD,PSR_NN,PSR_NN_STD,AGN_RF,AGN_RF_STD,PSR_RF,PSR_RF_STD,AGN_LR,AGN_LR_STD,PSR_LR,PSR_LR_STD,AGN_BDT_O,AGN_BDT_STD_O,PSR_BDT_O,PSR_BDT_STD_O,AGN_NN_O,AGN_NN_STD_O,PSR_NN_O,PSR_NN_STD_O,AGN_RF_O,AGN_RF_STD_O,PSR_RF_O,PSR_RF_STD_O,AGN_LR_O,AGN_LR_STD_O,PSR_LR_O,PSR_LR_STD_O,Source_Name_4FGL,ASSOC_FGL,Category_4FGL,Class_4FGL,ASSOC1_4FGL
3FGL J0000.2-3738,345.41052,-74.946754,-26.753427924051426,-28.030842998052268,0.40310006230909823,3.8032191870813907,1.866731882095337,0.15227417333511517,0.038811723602553985,-0.3213200255739348,-0.6481892737318573,UNAS,None,3296.3293,PowerLaw,none,0,0.9998157833408733,1.6820003673822343E-4,1.842166591267596E-4,1.6820003673822381E-4,0.9928123112621027,0.018761878132391132,0.007187688737897391,0.01876187813239113,0.9945149971779345,0.004159063584843489,0.0054850028220655885,0.004159063584843486,0.9914822275259237,0.002435891619988937,0.008517772474076224,0.002435891619988936,0.999477173471037,5.024769642482737E-4,5.228265289629548E-4,5.024769642482743E-4,0.9632559902501924,0.07747185763992336,0.03674400974980775,0.07747185763992336,0.9910881802812018,0.008335557144078342,0.008911819718798182,0.008335557144078342,0.959441558615633,0.01573834649304085,0.040558441384367074,0.015738346493040848,4FGL J2359.9-3736,3FGL J0000.2-3738,AGN,bcu,NVSS J000008-373819
3FGL J0002.0-6722,310.13892,-49.061836,-26.432553755848524,-27.90451112375519,0.31386218817238465,3.8313551023606913,1.946061372756958,0.09151793144612758,-0.5227559458577041,-0.4222493439699922,-0.49795186771472183,UNAS,None,2466.7234,PowerLaw,none,0,0.9998165261611975,1.4836813665504192E-4,1.8347383880237884E-4,1.483681366550431E-4,0.993699127490877,0.014226852746859564,0.006300872509123057,0.014226852746859564,0.9960020053073958,0.003200474056820918,0.0039979946926041125,0.0032004740568209204,0.9960151215306213,0.0010628358941416763,0.0039848784693786565,0.0010628358941416778,0.9997190706880342,2.639654567122811E-4,2.8092931196576997E-4,2.639654567122821E-4,0.9679516135739779,0.07276280595883917,0.032048386426022035,0.07276280595883917,0.9943581108438776,0.0060439664398893944,0.0056418891561223605,0.006043966439889397,0.9740337327455568,0.009504769116363188,0.02596626725444318,0.009504769116363188,4FGL J0002.1-6728,3FGL J0002.0-6722,AGN,bcu,SUMSS J000215-672653
3FGL J0002.6+6218,117.301926,-0.03711618,-24.719550441467966,-27.09017557853559,1.9800005308519917,3.8716906822336505,1.451982193149982,-0.14028305539984506,-0.5300255879083027,-0.7440944936430428,-0.9999771816775467,UNAS,None,1011.5715,LogParabola,none,0,0.004756839396136016,0.0098115105208637,0.995243160603864,0.0098115105208637,0.046097376261859384,0.1216351214738524,0.9539026237381406,0.12163512147385239,0.04961836062762626,0.030329569434833746,0.9503816393723736,0.030329569434833743,0.05385705974738962,0.0129937769119933,0.9461429402526104,0.0129937769119933,0.003925373429558886,0.020906628554028618,0.9960746265704411,0.020906628554028618,0.01435217225909635,0.050039698558528856,0.9856478277409036,0.050039698558528856,0.012981927814200184,0.010028645306022195,0.9870180721857998,0.010028645306022195,0.005614115140906257,0.002179664974396399,0.9943858848590937,0.002179664974396399,4FGL J0002.8+6217,3FGL J0002.6+6218,PSR,PSR,PSR J0002+6216
3FGL J0506.3-0357,204.0365,-25.115173,-26.076807821536978,-27.4625568574961,1.1215789834720113,3.30657984446339,2.1675987243652344,0.9991386629241098,-0.568905918909092,-0.598216141556187,-0.946843995712991,UNAS,None,2151.7988,PowerLaw,none,16,0.5690970033566684,0.23622424938416928,0.43090299664333165,0.23622424938416928,0.22665333943358154,0.21649162578762482,0.7733466605664184,0.21649162578762482,0.6534121159871711,0.07503208584173564,0.3465878840128289,0.07503208584173564,0.37814106710518136,0.06091994391364481,0.6218589328948186,0.0609199439136448,0.4345606602092225,0.259112923635687,0.5654393397907774,0.259112923635687,0.08350093877757954,0.1309396628069743,0.9164990612224204,0.1309396628069743,0.31062961916272214,0.1101917312673985,0.689370380837278,0.1101917312673985,0.06522077354514419,0.022948058983897353,0.9347792264548559,0.022948058983897356,4FGL J0506.0-0357c,3FGL J0506.3-0357,AGN,bcu,NVSS J050605-040152
3FGL J0004.2+0843,103.59949,-52.363342,-26.538472908843623,-27.860310766476555,-0.2352994291649611,3.8140060482343277,2.0504424571990967,-0.7551261770419344,-0.4776703196090242,5.80084168077114E-4,-0.8706377580490783,UNAS,None,2762.5613,PowerLaw,none,0,0.9971783065053962,0.0026919335948858603,0.0028216934946037036,0.0026919335948858603,0.9940592651554762,0.01407344926935646,0.005940734844523914,0.01407344926935646,0.9337264334055964,0.03431081483247507,0.06627356659440371,0.03431081483247507,0.9989079724840294,5.064559418216569E-4,0.0010920275159705488,5.064559418216564E-4,0.994289525410147,0.006270822354184933,0.005710474589853057,0.006270822354184932,0.9735646998689255,0.06911196093055517,0.02643530013107452,0.06911196093055517,0.9253613443175792,0.0474916259952738,0.07463865568242078,0.0474916259952738,0.9942949853878601,0.005208157491988805,0.005705014612139803,0.005208157491988805,4FGL J0004.0+0840,3FGL J0004.2+0843,AGN,bll,SDSS J000359.23+084138.1
3FGL J0006.2+0135,100.400505,-59.296867,-26.40539274430946,-27.89754942572694,-1.778628108341052,3.8191673912776904,2.1869003772735596,-0.6114317251042083,-0.5631399832009076,-0.6454714127750065,-0.3951725265506454,UNAS,None,1807.7529,PowerLaw,none,0,0.9998630320634643,1.307599951722607E-4,1.3696793653578598E-4,1.307599951722605E-4,0.9943937580020973,0.01640349988133692,0.005606241997902798,0.016403499881336915,0.9951082472478183,0.0028605470698976373,0.004891752752181596,0.002860547069897633,0.9999960779253033,3.371687730697016E-6,3.922074696585656E-6,3.3716877306975808E-6,0.9997412578844569,2.397890883566869E-4,2.587421155430982E-4,2.397890883566866E-4,0.9760001305892448,0.06784759752598749,0.023999869410755152,0.06784759752598747,0.9893190137837913,0.009945032896560776,0.010680986216208695,0.00994503289656078,0.9999077710041822,1.0121920241696427E-4,9.222899581782682E-5,1.0121920241696465E-4,4FGL J0006.4+0135,3FGL J0006.2+0135,AGN,bll,NVSS J000626+013611
3FGL J0007.9+4006,113.97717,-22.007206,-26.355610947661376,-27.81125328323451,-0.020848937980927476,3.79300492396931,2.275604486465454,-0.23640781773404712,-0.7857580082559009,-0.4598722314558544,-0.5895593077013017,UNAS,None,1504.622,PowerLaw,none,0,0.9999120155785535,1.1215185715255009E-4,8.79844214465399E-5,1.1215185715254937E-4,0.9930811519096333,0.015587506237486304,0.006918848090366774,0.015587506237486306,0.9938507013638936,0.0057587231342848275,0.00614929863610632,0.005758723134284817,0.9981488535375223,5.635048010955837E-4,0.001851146462477835,5.635048010955843E-4,0.9995292148756084,6.60791675815625E-4,4.7078512439157504E-4,6.607916758156251E-4,0.9676221383281208,0.06416144650090926,0.03237786167187906,0.06416144650090926,0.9767297068252997,0.02133413598697941,0.023270293174700345,0.02133413598697941,0.9845488953098807,0.007551772322492655,0.015451104690119398,0.007551772322492655,4FGL J0007.7+4008,3FGL J0007.9+4006,AGN,bcu,NVSS J000741+400830
3FGL J0008.3+1456,107.67859,-46.658096,-26.043447025783802,-27.81236559416826,0.4497952698105705,3.5392097785596297,2.2695491313934326,-0.49492585804791145,-0.5450800398095748,-0.6665679906146269,-0.6761528719520202,UNAS,None,1148.4678,PowerLaw,none,0,0.9992548923126578,0.0014904715638376742,7.451076873421476E-4,0.001490471563837675,0.9881814717596401,0.015589870595281118,0.011818528240359892,0.015589870595281122,0.982431458161271,0.012548237837168876,0.01756854183872908,0.012548237837168859,0.9539177954395329,0.010827707170704585,0.046082204560466945,0.010827707170704585,0.9805524342785654,0.026096535925286154,0.019447565721434645,0.026096535925286154,0.87071292189252,0.13371435448456773,0.12928707810747994,0.13371435448456773,0.8838123468602632,0.08275654331306642,0.1161876531397368,0.08275654331306642,0.6136921448352802,0.0841892402121698,0.3863078551647197,0.0841892402121698,4FGL J0008.4+1455,3FGL J0008.3+1456,AGN,bcu,NVSS J000825+145635
3FGL J0014.3-0455,99.59009,-66.09583,-25.756977092622158,-27.448810736173087,0.06123590847495353,3.9960421948830125,2.5040531158447266,-0.5965988060456026,-0.8271707467049291,-0.512704790395914,-0.7306166513081951,UNAS,None,964.4531,PowerLaw,none,16,0.9994275197212487,0.009776492682463037,5.72480278751347E-4,0.009776492682463037,0.9939565444831574,0.01618318481083078,0.006043455516842699,0.01618318481083078,0.9968137540413752,0.0032696967444879833,0.0031862459586248413,0.0032696967444879902,0.9973891681462458,8.042181498093711E-4,0.0026108318537542453,8.042181498093721E-4,0.9999350746640963,7.570974405177674E-5,6.492533590371255E-5,7.570974405177676E-5,0.9712305921265613,0.06653509393548414,0.028769407873438693,0.06653509393548414,0.9920280704625634,0.007847648103279802,0.007971929537436624,0.007847648103279791,0.9813310691926911,0.007737906369232043,0.018668930807308883,0.007737906369232043,4FGL J0014.3-0500,3FGL J0014.3-0455,AGN,bcu,GALEXASC J001420.46-045929.1
3FGL J0016.5+1713,111.14098,-44.850296,-26.43181645036967,-27.871782762489993,0.813639428522965,3.968095476418074,2.4381189346313477,-0.5651304706865975,-0.6487431672129087,-0.9146185519314425,-0.33892222501269914,UNAS,None,890.5665,PowerLaw,none,0,0.9988002479729812,0.002363653096190191,0.0011997520270187669,0.002363653096190191,0.9925359631690648,0.014160930299268024,0.007464036830935298,0.014160930299268027,0.981677943571457,0.013803134644536042,0.018322056428543072,0.013803134644536042,0.9862278926111206,0.00526774869114815,0.013772107388879292,0.005267748691148151,0.9972781711969239,0.004176325957587786,0.002721828803076174,0.004176325957587787,0.9443705889630739,0.08198248081548429,0.05562941103692594,0.08198248081548429,0.9343035899415999,0.03664801038696899,0.0656964100584002,0.03664801038696899,0.8556929135965159,0.08676025806305368,0.1443070864034841,0.08676025806305368,4FGL J0016.5+1702,3FGL J0016.5+1713,AGN,fsrq,GB6 J0015+1700
3FGL J0020.9+0323,108.19788,-58.60079,-26.541562522967354,-27.72890089945561,0.4327127201500953,3.9966331379873834,1.639902114868164,-0.9988298584244456,0.9996047432273832,-0.20042441311169254,-0.47608342748093824,UNAS,None,6460.085,PowerLaw,none,0,0.9999334359463442,4.1775071146989876E-5,6.65640536558716E-5,4.1775071146989496E-5,0.9935884687142195,0.01527412315067315,0.006411531285780515,0.015274123150673152,0.9963332622243145,0.003958269763314213,0.003666737775685589,0.003958269763314215,0.9970447752642211,0.001100058684112873,0.0029552247357788504,0.0011000586841128732,0.9998776297045392,1.0290949493673939E-4,1.2237029546074553E-4,1.0290949493673888E-4,0.9719854539340974,0.07096243403693452,0.028014546065902503,0.07096243403693452,0.9956732668147531,0.004931483889790444,0.004326733185246905,0.004931483889790444,0.9910639694533884,0.004991345812909388,0.008936030546611582,0.0049913458129093894,4FGL J0021.0+0322,3FGL J0020.9+0323,AGN,bcu,2MASS J00205023+0323578
3FGL J0032.3-5522,308.61932,-61.548527,-25.221963495496567,-27.77464221150478,0.31779643354180054,6.235901803402848,2.274585247039795,-0.3680129111065578,-0.6797331303190822,-0.6563712039536023,-0.6243560767805013,UNAS,None,907.47565,PowerLaw,none,0,0.9999146714522256,8.44268130811877E-5,8.532854777447813E-5,8.442681308118676E-5,0.9947753541380778,0.013841578155864604,0.005224645861922246,0.013841578155864604,0.9930129380265093,0.0062424029473653565,0.006987061973490786,0.006242402947365355,0.999982722853852,8.086047882130046E-6,1.727714614787727E-5,8.086047882130275E-6,0.9999016620157318,1.1258631325659143E-4,9.833798426811263E-5,1.1258631325659134E-4,0.9773035841346166,0.06308196848449979,0.022696415865383457,0.06308196848449979,0.9859110641787096,0.012485187243581618,0.014088935821290395,0.012485187243581618,0.9999626830210161,2.94976559593434E-5,3.73169789839484E-5,2.9497655959343764E-5,4FGL J0032.3-5522,3FGL J0032.3-5522,AGN,bcu,SUMSS J003210-552228
3FGL J0049.0+4224,122.45456,-20.456451,-26.429257886959668,-27.82127874200839,-0.4755638163191846,3.5725180987362792,1.7653671503067017,0.6103714599423058,-0.7441126672416805,-0.21849052193571153,-0.2857654268078691,UNAS,None,6059.867,PowerLaw,none,0,0.9988915788424779,0.03160389533371554,0.0011084211575221894,0.03160389533371554,0.9931002682720824,0.016227639253531063,0.006899731727917564,0.016227639253531066,0.9964200851411468,0.0023181783551931416,0.0035799148588532967,0.0023181783551931416,0.9997932475781401,9.291758170776788E-5,2.0675242185974634E-4,9.291758170776719E-5,0.9997428897656967,3.5146681606523924E-4,2.571102343032896E-4,3.5146681606523794E-4,0.9703241264695124,0.0648115578127496,0.029675873530487562,0.06481155781274958,0.994305739220749,0.0058694198590147125,0.005694260779250975,0.0058694198590147125,0.9985705677711407,0.001052110779303496,0.0014294322288592772,0.0010521107793034965,4FGL J0049.1+4223,3FGL J0049.0+4224,AGN,bll,GALEXASC J004859.14+422351.4
3FGL J0102.1+0943,127.330734,-53.052097,-25.98769374112786,-27.712073612030004,-0.7310816757674657,3.731490374894761,2.065023422241211,-0.3020753274453917,-0.6902051409815396,-0.5073783832090867,-0.29987821906091255,UNAS,None,2010.3379,PowerLaw,none,256,0.9999293368284471,6.271544267867971E-5,7.066317155286913E-5,6.271544267867975E-5,0.994777465299093,0.01359476553888494,0.005222534700907051,0.013594765538884944,0.9963917099602115,0.0035130900760546465,0.003608290039788475,0.003513090076054644,0.9998869565126899,5.8990215014486646E-5,1.1304348731017355E-4,5.8990215014486876E-5,0.9998970587825107,9.796598800842647E-5,1.0294121748930909E-4,9.796598800842659E-5,0.9779637006127556,0.0595951814205785,0.022036299387244447,0.05959518142057849,0.9943661362734685,0.006548273186828702,0.005633863726531608,0.006548273186828706,0.998587701684815,0.00104502468489556,0.0014122983151850172,0.0010450246848955585,4FGL J0102.4+0942,3FGL J0102.1+0943,AGN,bll,2MASS J01021713+0944098
3FGL J0112.9-7506,301.0738,-41.94519,-26.434413425360255,-27.97391940421112,-3.0862578821082396,3.6784767361362145,2.1721508502960205,-0.7343473323047949,-0.698580464613628,-0.5521213409043308,-0.4059362319461393,UNAS,None,1641.6904,PowerLaw,none,0,0.9998843670439199,9.522821679142848E-5,1.156329560800513E-4,9.522821679142898E-5,0.9949955739990971,0.012025031715507771,0.0050044260009027884,0.012025031715507775,0.9967940071195582,0.0028383444991590475,0.0032059928804416445,0.0028383444991590444,0.9999998996665678,1.4121937298771044E-7,1.0033343221572955E-7,1.4121937298800045E-7,0.9998973739637996,9.982749692788063E-5,1.0262603620042492E-4,9.982749692787961E-5,0.9790100941636325,0.056716238350846326,0.020989905836367506,0.056716238350846326,0.9963836016470038,0.0043866814255459595,0.003616398352996104,0.004386681425545959,0.9999946824164622,8.884124326909423E-6,5.3175835378062615E-6,8.884124326909995E-6,4FGL J0112.8-7506,3FGL J0112.9-7506,AGN,bll,2MASS J01123146-7506179
3FGL J0127.6+4851,129.05373,-13.57893,-26.120579033737485,-27.673130769127315,-1.783416814119543,4.204564505679566,2.4481723308563232,-0.5518522621228569,-0.7083981567765543,-0.6338109881565702,-0.7665191891288293,UNAS,None,1047.4584,PowerLaw,none,0,0.999935381068761,6.754632562660244E-5,6.461893123909476E-5,6.754632562660314E-5,0.9929778246662194,0.014771973721941153,0.007022175333780498,0.014771973721941155,0.9976025662394075,0.0027765558171347535,0.0023974337605924454,0.0027765558171347487,0.9999953082159171,3.5448023176454134E-6,4.691784082879638E-6,3.544802317646274E-6,0.9999327955068715,8.344806296266139E-5,6.720449312835682E-5,8.344806296265975E-5,0.9680446179157282,0.06426873731200954,0.031955382084271886,0.06426873731200954,0.995119530677049,0.005960850187959696,0.004880469322951063,0.005960850187959695,0.9999078864352308,9.176907571464982E-5,9.211356476927521E-5,9.176907571464882E-5,4FGL J0127.9+4857,3FGL J0127.6+4851,AGN,bll,GB6 J0128+4901
3FGL J0138.5-4612,279.95227,-68.76349,-26.342062467657062,-27.957480446642087,-0.5641880963143303,3.6933890194102976,2.0609827041625977,-0.29989520611084197,-0.5478038886600485,-0.5488685059004542,-0.5851529309987537,UNAS,None,2009.1926,PowerLaw,none,0,0.9998654860316645,1.1055651427549155E-4,1.3451396833570294E-4,1.1055651427549284E-4,0.994685160101321,0.01387739980563494,0.005314839898679021,0.013877399805634941,0.9955262246316033,0.0033890878954001558,0.004473775368396602,0.003389087895400158,0.9994182691916671,2.5909037854088024E-4,5.817308083328997E-4,2.590903785408786E-4,0.999781663501855,1.9400179065665377E-4,2.1833649814502267E-4,1.940017906566539E-4,0.9768350200450489,0.0622340518359418,0.023164979954951086,0.0622340518359418,0.9907641795204883,0.009091935612207934,0.009235820479511726,0.009091935612207933,0.9917904752806469,0.004905671677360691,0.008209524719353137,0.004905671677360691,4FGL J0138.5-4613,3FGL J0138.5-4612,AGN,bcu,PMN J0138-4614
3FGL J0158.6+0102,155.5121,-57.513157,-26.191634824855793,-27.770433571175833,0.3455815344829678,3.7890877408475756,2.5585057735443115,-0.7249082688828892,-0.9349736098443433,-0.028509537719664458,-0.2902053765254937,UNAS,None,827.643,PowerLaw,none,0,0.9999693575261315,2.9016809698333333E-5,3.0642473868492435E-5,2.901680969833466E-5,0.9943904189874111,0.013902859670081796,0.005609581012588896,0.013902859670081799,0.996443000621128,0.0027128139346754353,0.0035569993788720825,0.0027128139346754366,0.9985993757447041,5.257463185127771E-4,0.0014006242552958455,5.257463185127771E-4,0.9999515394245719,5.9694672394225776E-5,4.846057542807775E-5,5.9694672394226074E-5,0.9758549400968463,0.059870748968321515,0.024145059903153757,0.059870748968321515,0.9883467729406719,0.010384805936045407,0.011653227059328199,0.010384805936045403,0.9951804449553784,0.0031457964205564193,0.004819555044621711,0.0031457964205564206,4FGL J0158.8+0101,3FGL J0158.6+0102,AGN,fsrq,GB6 J0158+0101
3FGL J0200.3-4108,262.05765,-70.08185,-26.43688569739518,-27.920167937530447,-0.6872598703005195,3.8462885383123977,1.8781707286834717,-0.9888026564481267,0.8269761349571996,-0.47471885160480776,-0.6231220575817921,UNAS,None,3490.8992,PowerLaw,none,0,0.9999221230604081,5.1850906284012815E-5,7.787693959199127E-5,5.185090628401491E-5,0.9947712489078033,0.013773201305902587,0.005228751092196745,0.013773201305902589,0.9970982950108276,0.002146782960595162,0.0029017049891724737,0.0021467829605951523,0.9996153002794563,2.1993369078810766E-4,3.8469972054369216E-4,2.1993369078810704E-4,0.9998916034463788,9.193336205364668E-5,1.0839655362106368E-4,9.193336205364602E-5,0.9774830387975785,0.06235811598205043,0.02251696120242154,0.062358115982050426,0.9968405861150459,0.0039008202723336606,0.0031594138849541267,0.0039008202723336645,0.995996163494151,0.0028844646436775125,0.004003836505849038,0.0028844646436775112,4FGL J0200.3-4109,3FGL J0200.3-4108,AGN,bll,1RXS J020021.0-410936
3FGL J0216.0+0300,160.32379,-53.597607,-26.653053154491076,-27.893684452068488,-0.8398752926939451,3.6270176046538483,2.013767719268799,-0.8230451519042479,-0.5049686021907196,-0.3758665293178283,-0.6005503627197641,UNAS,None,3324.7903,PowerLaw,none,0,0.999926854573758,4.733732127713163E-5,7.314542624198635E-5,4.733732127713213E-5,0.994770554776563,0.013767896041688071,0.005229445223437113,0.013767896041688073,0.9970104764036294,0.0014467623365519338,0.0029895235963705662,0.0014467623365519307,0.9998452687779639,8.052944498096539E-5,1.5473122203624702E-4,8.05294449809664E-5,0.9999085026137053,6.427738459814667E-5,9.149738629469736E-5,6.427738459814568E-5,0.9779709361944217,0.062090406107272324,0.022029063805578352,0.062090406107272324,0.9957078616994469,0.004057711190442248,0.004292138300553128,0.00405771119044225,0.9980981299357912,0.0014196063086979486,0.0019018700642088938,0.0014196063086979497,4FGL J0215.9+0300,3FGL J0216.0+0300,AGN,bcu,PMN J0215+0300
3FGL J0216.4+0507,158.6026,-51.753777,-26.463472725387728,-27.876963793951983,0.15101239547413606,3.9011666345143925,2.24003005027771,-0.5944720849349635,-0.2955960075724205,-0.8909999889551924,-0.3864808989040241,UNAS,None,1412.2108,PowerLaw,none,0,0.9995536172608954,8.453236328074731E-4,4.463827391047116E-4,8.453236328074741E-4,0.9944196891516688,0.01390160820631509,0.005580310848331275,0.013901608206315093,0.9858902750652823,0.009837519599791239,0.014109724934717736,0.00983751959979123,0.9976561148003652,9.513237894086036E-4,0.002343885199634821,9.513237894086027E-4,0.9972770321651334,0.003687393781121565,0.0027229678348666205,0.0036873937811215665,0.9751821656074119,0.06226251324271279,0.02481783439258815,0.062262513242712786,0.95158763734296,0.033990580939450475,0.048412362657040034,0.033990580939450475,0.9646130126139745,0.02332908585530628,0.035386987386025553,0.02332908585530628,4FGL J0216.8+0510,3FGL J0216.4+0507,AGN,bcu,NVSS J021655+051018
3FGL J0221.2+2518,147.33334,-33.273746,-26.300095061598235,-27.762214362721487,-0.18511253730700888,3.6385254390208,1.9356745481491089,-0.9621526475639446,0.5226030796009119,-0.364473908158513,-0.6485734538972411,UNAS,None,3399.047,PowerLaw,none,0,0.9998992090552151,7.532388227815105E-5,1.0079094478477285E-4,7.532388227815116E-5,0.9939003167175902,0.013826516131430567,0.006099683282409844,0.013826516131430568,0.9966239299205766,0.0019537767229808514,0.003376070079423477,0.0019537767229808514,0.9969559504035835,0.0011934132365999486,0.003044049596416521,0.0011934132365999503,0.999763446928055,2.1341899519433855E-4,2.3655307194509015E-4,2.1341899519433942E-4,0.9731763614697165,0.0626394855154518,0.026823638530283515,0.0626394855154518,0.994858775414898,0.005457510008124012,0.0051412245851020204,0.005457510008124013,0.9746136462592999,0.013451462793414371,0.025386353740700026,0.013451462793414373,4FGL J0221.5+2513,3FGL J0221.2+2518,AGN,fsrq,2MASS J02212698+2514338
3FGL J0224.1-1846,196.45181,-67.122475,-26.07990414826405,-27.88268344400521,-0.21116970915448327,3.720782951590383,2.4003536701202393,-0.5728396901259544,-0.8119210564867583,-0.33077708144904766,-0.7621781041342908,UNAS,None,884.1159,PowerLaw,none,0,0.9998932368774103,1.1466834310113976E-4,1.067631225897972E-4,1.1466834310114037E-4,0.99447030211142,0.013926048133847083,0.005529697888580015,0.013926048133847084,0.9958323446256554,0.0029975177774517344,0.004167655374344623,0.0029975177774517383,0.997460777176291,9.37304370567119E-4,0.0025392228237089355,9.373043705671179E-4,0.9998309086989091,1.781145845313996E-4,1.6909130109092952E-4,1.7811458453139992E-4,0.9755874505239744,0.05944391894213212,0.02441254947602557,0.05944391894213212,0.9881206229065602,0.010478641307782128,0.011879377093439746,0.010478641307782123,0.9776978224956572,0.011979306842243768,0.022302177504342907,0.011979306842243768,4FGL J0224.0-1850,3FGL J0224.1-1846,AGN,bcu,GALEXASC J022404.29-185029.9
3FGL J0224.4+1615,153.12524,-41.091526,-26.303444130609847,-27.66363415391243,-1.0051141377284951,3.9618117582210473,2.261836051940918,-0.6559865188647604,-0.6811092103261182,-0.5994235176491967,-0.4252539113965246,UNAS,None,1622.4056,PowerLaw,none,0,0.9999651103436902,2.311199248647991E-5,3.4889656309746354E-5,2.311199248648008E-5,0.9947691423551585,0.013651666840251988,0.0052308576448415545,0.013651666840251988,0.9975412254351759,0.003195551117820269,0.002458774564824086,0.003195551117820267,0.9999724765048281,1.5515993735700976E-5,2.752349517192032E-5,1.5515993735700752E-5,0.999966876059377,2.9985349993686395E-5,3.3123940622962184E-5,2.9985349993685548E-5,0.9785149914217546,0.061575438817418275,0.02148500857824543,0.061575438817418275,0.9946719770956132,0.006241200894273437,0.005328022904386815,0.0062412008942734345,0.9996207002361808,3.0663450361517123E-4,3.792997638192468E-4,3.066345036151694E-4,4FGL J0224.2+1616,3FGL J0224.4+1615,AGN,bcu,NVSS J022411+161500
3FGL J0228.5+8213,126.32635,19.998413,-26.087056145965363,-27.83606487347969,0.10939129914257455,3.7231011316221223,2.7715609073638916,-0.7704688523534737,-0.6280482147359217,-0.8412599188095348,-0.6271608779045807,UNAS,None,378.12604,PowerLaw,none,8,0.9997155131571404,3.7552761266221454E-4,2.844868428596891E-4,3.7552761266221513E-4,0.9931022060255478,0.010757661798095192,0.0068977939744522135,0.010757661798095192,0.9895297791548117,0.0062767320948959775,0.01047022084518839,0.006276732094895969,0.9889078259999046,0.0034639439074533717,0.011092174000095472,0.0034639439074533713,0.9973058287266685,0.003944569457446001,0.0026941712733314226,0.003944569457446001,0.9333844280347745,0.09088417783268517,0.06661557196522551,0.09088417783268517,0.958105783156419,0.029250480587877044,0.04189421684358092,0.02925048058787704,0.816994050584184,0.07797879917444574,0.18300594941581613,0.07797879917444574,4FGL J0228.1+8208,3FGL J0228.5+8213,AGN,bcu,WN B0220.3+8153
3FGL J0232.6+0646,162.46416,-48.17772,-25.962092712182343,-27.70930224148723,0.848959108740999,4.006103958807338,2.6659579277038574,-0.7215114827482543,-0.6999667847241238,-0.9194171280701683,-0.8134135739200044,UNAS,None,465.37665,PowerLaw,none,1,0.9952496774257263,0.016495569394941758,0.004750322574273606,0.016495569394941758,0.980995603775647,0.019686533130828222,0.01900439622435306,0.019686533130828222,0.9683689944995992,0.020092772298687396,0.03163100550040079,0.020092772298687393,0.9137339668787479,0.017904990887545002,0.08626603312125203,0.017904990887545002,0.9931852792967352,0.009391267049838144,0.00681472070326489,0.009391267049838144,0.7793584721089344,0.19219515342002771,0.22064152789106556,0.19219515342002771,0.8954335782202429,0.059425446813539985,0.10456642177975707,0.05942544681353997,0.45580728199198384,0.09719038774939391,0.5441927180080162,0.0971903877493939,4FGL J0233.5+0654,3FGL J0232.6+0646,AGN,bcu,TXS 0230+067
3FGL J0234.2-0629,177.42293,-58.034374,-26.554371621238754,-27.852930540364575,-0.19301100082713618,3.562483276912179,1.813387393951416,-0.10529706249234715,-0.7013063211036313,0.031216300762567747,-0.23066909142580183,UNAS,None,4520.0195,PowerLaw,none,0,0.9999189033185995,7.392861568940586E-5,8.10966814005123E-5,7.392861568940559E-5,0.994654555158061,0.013892539590468848,0.005345444841938966,0.01389253959046885,0.9963202978109795,0.0020230547615548156,0.0036797021890203783,0.002023054761554812,0.9997305739195131,1.1200558270139238E-4,2.6942608048679075E-4,1.1200558270139288E-4,0.9998814237208745,1.1651115292744575E-4,1.1857627912547103E-4,1.1651115292744706E-4,0.9777808264415341,0.0623168031638893,0.022219173558465952,0.0623168031638893,0.9945318653313588,0.005365901281045711,0.00546813466864111,0.005365901281045712,0.9988865745552857,7.636333914330467E-4,0.0011134254447141949,7.63633391433047E-4,4FGL J0234.3-0628,3FGL J0234.2-0629,AGN,bll,SDSS J023410.30-062825.7
3FGL J0239.0+2555,151.271,-30.96236,-26.57732011856571,-27.79080963933716,-0.4332450856700798,3.2945188676311643,2.0618743896484375,-0.7862897976199766,-0.7684469703283906,-0.3583952575150139,-0.34499400881332465,UNAS,None,3583.083,PowerLaw,none,0,0.9999230584754991,9.685691712351248E-5,7.694152450087094E-5,9.685691712351423E-5,0.9940630366897482,0.013902412929379732,0.005936963310251844,0.013902412929379734,0.995187348591479,0.005537383117125674,0.004812651408521034,0.005537383117125675,0.9993863331794733,2.8043200500709793E-4,6.136668205266227E-4,2.8043200500709717E-4,0.9999061056127156,1.2659706402737758E-4,9.389438728430627E-5,1.265970640273775E-4,0.974022088660816,0.06265430663431405,0.025977911339184003,0.06265430663431405,0.9944492967142533,0.006760968912231087,0.005550703285746674,0.006760968912231087,0.9917053357882281,0.006519768985426023,0.008294664211772064,0.0065197689854260225,4FGL J0238.7+2555,3FGL J0239.0+2555,AGN,bll,NVSS J023853+255407
3FGL J0239.4+1326,159.19914,-41.696938,-26.019740721376056,-27.630909128110805,-0.9615283842657463,3.932947645997825,1.9952142238616943,-0.9781881122632585,0.5561850385029156,-0.5433693973325063,-0.5966145737305769,UNAS,None,3086.905,PowerLaw,none,0,0.9999465796166678,3.227951020505225E-5,5.3420383332210816E-5,3.2279510205052164E-5,0.99471982037759,0.013759336279302446,0.005280179622409974,0.013759336279302448,0.9973208445911783,0.0019661490620866105,0.0026791554088216834,0.001966149062086606,0.9998731494565868,8.024231722770502E-5,1.2685054341308563E-4,8.024231722770582E-5,0.9999304107399989,4.686508969832288E-5,6.958926000117651E-5,4.686508969832385E-5,0.9783432325106676,0.06159427591321441,0.02165676748933236,0.06159427591321441,0.9961769175383431,0.004809973539231612,0.003823082461656945,0.004809973539231611,0.998419381477423,0.00124399394784954,0.0015806185225769598,0.0012439939478495383,4FGL J0239.5+1326,3FGL J0239.4+1326,AGN,bcu,GB6 J0239+1327
3FGL J0248.4+5130,140.78333,-7.2564096,-25.203410395777272,-27.31143442847727,-0.2641414949766511,3.4976884952668383,2.0670924186706543,0.17876947537240653,-0.8210260073284452,-0.11092553010067185,-0.5336930001024264,UNAS,None,2793.949,PowerLaw,none,0,0.9979802798099888,0.012649610821894957,0.0020197201900112446,0.012649610821894959,0.9907534392083971,0.016794349222350954,0.00924656079160284,0.016794349222350954,0.9876150465450215,0.009798405187736857,0.012384953454978476,0.009798405187736853,0.9976768447307722,0.0010266734586462478,0.0023231552692276496,0.0010266734586462498,0.9977545096977809,0.002805383260282114,0.002245490302219054,0.0028053832602821147,0.9471296995148443,0.08250646629896367,0.052870300485155806,0.08250646629896367,0.9788010491890592,0.017872885785928733,0.02119895081094078,0.01787288578592873,0.9835036728791295,0.010554712122609767,0.016496327120870444,0.010554712122609767,4FGL J0248.6+5131,3FGL J0248.4+5130,AGN,bcu,WN B0245.0+5118
3FGL J0307.3+4916,144.53299,-7.8150034,-24.963182127889795,-27.296183476170206,0.4017659656475082,3.9792314896186314,2.0957446098327637,-0.6200764329704547,-0.4083816186435157,-0.6809797809219945,-0.3874332086890424,UNAS,None,1920.9581,PowerLaw,none,0,0.9981881109443776,0.0016191757274049321,0.0018118890556223363,0.0016191757274049328,0.9888226337292358,0.022284184489563565,0.011177366270764091,0.022284184489563565,0.9787728447507732,0.015190263661085359,0.021227155249226762,0.01519026366108536,0.9912942000122987,0.002732863530644273,0.00870579998770131,0.0027328635306442723,0.97799707818949,0.020838370575631412,0.022002921810509956,0.020838370575631412,0.9226760076076777,0.09955661012371424,0.07732399239232234,0.09955661012371424,0.916882206615734,0.044887588502022825,0.08311779338426592,0.044887588502022825,0.9085434886779589,0.041438448086935246,0.0914565113220411,0.041438448086935246,4FGL J0307.4+4915,3FGL J0307.3+4916,AGN,bll,GB6 J0307+4915
3FGL J0308.4-2852,224.3672,-59.818363,-26.539910521148823,-27.959915777732782,0.26585207089058926,3.262073437754139,2.5369458198547363,-0.7269831554272049,-0.6922396871474557,-0.41801620224804803,-0.9999154605817256,UNAS,None,773.11346,PowerLaw,none,0,0.998138240516846,0.03162330214358564,0.001861759483154082,0.03162330214358564,0.9770135797282652,0.02580329423008872,0.022986420271734788,0.025803294230088723,0.9688806057481797,0.015008079323445172,0.031119394251820205,0.01500807932344516,0.9171661313364763,0.024227002326582116,0.08283386866352369,0.024227002326582116,0.9985830627744583,0.0018688801180270405,0.0014169372255416358,0.0018688801180270402,0.7254728179020814,0.24158893670842566,0.27452718209791854,0.24158893670842566,0.9561032515260529,0.028201348849786777,0.04389674847394704,0.02820134884978677,0.482606331276155,0.13961961011654384,0.517393668723845,0.13961961011654384,4FGL J0308.1-2852,3FGL J0308.4-2852,AGN,bcu,2MASS J03081686-2851054
3FGL J0312.1-0921,191.51463,-52.361996,-25.976285246673086,-27.8032912646863,1.3873792921599606,3.8619872079915307,1.0761568433865223,0.41040705337378997,-0.4903858046834961,-0.584220445459804,-0.999995488355139,UNAS,None,1138.6261,LogParabola,none,0,0.6444777039616917,0.3373398356603084,0.35552229603830837,0.3373398356603084,0.5763596124971803,0.2353368767066464,0.42364038750281974,0.2353368767066464,0.5025653682422849,0.1006292618254338,0.4974346317577152,0.10062926182543379,0.48662751728581566,0.0661432995801696,0.5133724827141843,0.0661432995801696,0.4400809497477767,0.3403319863763702,0.5599190502522233,0.3403319863763702,0.2535654864301851,0.24383729172519056,0.7464345135698149,0.24383729172519059,0.22003887165393032,0.07806545260081527,0.7799611283460696,0.07806545260081527,0.10978200177258647,0.04264701450844868,0.8902179982274135,0.04264701450844868,4FGL J0312.1-0921,3FGL J0312.1-0921,PSR,psr,PSR J0312-09
3FGL J0312.7-2222,212.36014,-57.68242,-26.40884133737332,-27.707425682189186,0.8343165431633764,3.5784603806549597,1.6247706413269043,0.9475798104087889,-0.4326039419144951,0.35753905062389507,-0.35570969583009127,UNAS,None,6047.084,PowerLaw,none,0,0.9990395870282645,8.383966919344203E-4,9.604129717354967E-4,8.383966919344218E-4,0.992043575878059,0.01799917330620236,0.007956424121940935,0.017999173306202362,0.9885611713417206,0.009315443334487899,0.011438828658279299,0.009315443334487899,0.9902448850994353,0.004244862122442621,0.009755114900564564,0.0042448621224426214,0.9988279558666706,0.0010550021411298302,0.0011720441333293527,0.0010550021411298298,0.9620605888905708,0.07838214166575917,0.03793941110942924,0.07838214166575917,0.9779714710609391,0.01817979298966,0.022028528939060963,0.01817979298966,0.9862478293904745,0.0104732865455182,0.013752170609525475,0.0104732865455182,4FGL J0312.5-2221,3FGL J0312.7-2222,AGN,bll,NVSS J031235-222118
3FGL J0318.1+0252,178.44518,-43.635,-25.888442117071204,-27.93148070251134,1.7471619753258603,3.9164080608419654,0.267235641367882,-0.2471088557827291,-0.11435156725916257,-0.6566089469870195,-0.9524373932421418,UNAS,None,1475.8716,LogParabola,none,0,0.04096217672867472,0.12552228342395877,0.9590378232713254,0.12552228342395877,0.281557931381043,0.25202016825678597,0.7184420686189569,0.25202016825678597,0.15060619301502406,0.06332729678352708,0.849393806984976,0.06332729678352707,0.23301578595972652,0.07181748354408525,0.7669842140402734,0.07181748354408525,0.03792484169552838,0.14281123110364052,0.9620751583044717,0.14281123110364052,0.11733469118608257,0.18056273809851814,0.8826653088139175,0.18056273809851814,0.0679753274852292,0.04571997967695438,0.9320246725147708,0.045719979676954375,0.03055505356714198,0.020305700794632987,0.969444946432858,0.020305700794632987,4FGL J0318.2+0254,3FGL J0318.1+0252,PSR,PSR,PSR J0318+0253
3FGL J0322.5-3721,240.43991,-56.697277,-25.958207952678876,-27.86828529001321,0.6638696881676223,3.897573253072612,2.1997873783111572,0.38147992872823716,-0.5883437536857863,-0.6834970782602984,-0.799123868971469,UNAS,None,1087.436,PowerLaw,none,0,0.9976417845929291,0.0024537504908698675,0.0023582154070709736,0.002453750490869868,0.9870528752253945,0.016192226356832127,0.012947124774605336,0.01619222635683213,0.9760402802624021,0.014935409674772582,0.023959719737597755,0.01493540967477258,0.9397892050786921,0.012058757561872186,0.06021079492130794,0.012058757561872186,0.9843870093247493,0.018553957075172097,0.015612990675250632,0.018553957075172097,0.8890230025390256,0.11882220817226216,0.11097699746097456,0.11882220817226216,0.9127179286297388,0.04379477951143678,0.08728207137026116,0.04379477951143679,0.6277247814727674,0.06823982488589977,0.3722752185272326,0.06823982488589976,4FGL J0322.6-3712e,3FGL J0322.5-3721,AGN,RDG,Fornax A
3FGL J0324.5-1315,199.47653,-51.675007,-26.32172694040515,-27.824799179349604,-3.1811350363292,3.6905785065800667,2.646927833557129,-0.5860673289982686,-0.9408874043037326,0.0034095691978203897,-0.9999531391918498,UNAS,None,572.0578,PowerLaw,none,0,0.9997767339030321,2.4300147791126106E-4,2.2326609696793326E-4,2.4300147791126125E-4,0.9953265943876196,0.011704037775849625,0.004673405612380345,0.011704037775849626,0.9667695441625921,0.018072397212520522,0.033230455837407934,0.01807239721252052,0.999999756140457,5.640104889218485E-7,2.438595430915772E-7,5.640104889225618E-7,0.9999194153438346,1.3961599053713305E-4,8.058465616538198E-5,1.3961599053713238E-4,0.9801337694023698,0.056340460710800705,0.019866230597630135,0.0563404607108007,0.9629236643826621,0.027181065820204717,0.03707633561733795,0.02718106582020472,0.9999947752498424,1.003890715668837E-5,5.224750157596985E-6,1.0038907156688079E-5,4FGL J0324.3-1313,3FGL J0324.5-1315,AGN,bcu,NVSS J032430-131002
3FGL J0330.6+0437,179.52138,-40.14347,-25.72849612367577,-27.57362213249148,0.8758897952483499,4.121634801316707,2.23633074760437,-0.24783930165526435,-0.6512177070449989,-0.4274547845989954,-0.9999925061218958,UNAS,None,1316.7439,PowerLaw,none,0,0.9423951359785722,0.08138281511470474,0.057604864021427775,0.08138281511470473,0.981031048391816,0.01844568760270114,0.018968951608184084,0.01844568760270114,0.8612221467465877,0.051159110347670025,0.13877785325341238,0.051159110347670025,0.9247608615941548,0.014316010140264773,0.07523913840584516,0.01431601014026477,0.90992542528528,0.10449663826747375,0.09007457471472002,0.10449663826747375,0.8894859006721736,0.10918922186763615,0.11051409932782646,0.10918922186763615,0.6366080293119539,0.11356589844006681,0.363391970688046,0.11356589844006681,0.6999151408026014,0.08798541772178908,0.30008485919739863,0.08798541772178908,4FGL J0330.6+0438,3FGL J0330.6+0437,AGN,bcu,GB6 J0330+0439
3FGL J0333.6+0233,182.2145,-40.93062,-26.23388989213325,-27.731117834367385,-1.0506444275785543,3.6462669632759774,2.0710270404815674,-0.45014949261596104,-0.7029995788863624,-0.18033181034032378,-0.7781829409411907,UNAS,None,2619.4026,PowerLaw,none,0,0.9998468405517251,1.3952020574771703E-4,1.531594482749777E-4,1.3952020574771855E-4,0.9947180656205067,0.013697876153798041,0.0052819343794933485,0.013697876153798043,0.9952524865939014,0.0036176712459385454,0.004747513406098626,0.0036176712459385398,0.9998623204591632,8.593660036749132E-5,1.3767954083677755E-4,8.593660036749065E-5,0.9998233115955814,1.9864116184999873E-4,1.766884044185938E-4,1.9864116184999773E-4,0.9779996593907624,0.06183178185566262,0.022000340609237518,0.06183178185566262,0.9901472543292932,0.01016315480552583,0.009852745670706797,0.010163154805525829,0.9985312489812334,0.0012485171319943909,0.001468751018766652,0.0012485171319943902,4FGL J0333.3+0233,3FGL J0333.6+0233,AGN,bcu,NVSS J033321+023110
3FGL J0340.4-2423,218.53232,-52.02948,-26.610042598874717,-27.93939780886812,0.12538578709521825,3.366244525775056,2.088470220565796,-0.6702143769305563,-0.40921582903462106,-0.6484648103267072,-0.5606198978321724,UNAS,None,2621.6863,PowerLaw,none,0,0.9996930178828006,5.515018339241083E-4,3.069821171993201E-4,5.515018339241076E-4,0.9935388590897409,0.013971052488344463,0.0064611409102590615,0.013971052488344465,0.9916780457387188,0.0057978519535248855,0.00832195426128122,0.005797851953524885,0.9879533520189114,0.0038334010718705323,0.01204664798108845,0.0038334010718705323,0.9992810561319925,7.435505116340839E-4,7.189438680073734E-4,7.435505116340841E-4,0.9470018850825523,0.0802643146064959,0.052998114917447596,0.0802643146064959,0.9836475682521,0.0130721796038856,0.01635243174790007,0.013072179603885598,0.8325085637395536,0.07028905363240902,0.1674914362604463,0.07028905363240902,4FGL J0340.4-2422,3FGL J0340.4-2423,AGN,fsrq,NVSS J034022-242411
3FGL J0348.4+6039,142.99782,4.8845844,-26.19741163934957,-27.506609030682075,-0.29696686240196796,3.6711786832179376,1.8813974857330322,0.9997723984524943,-0.8709640900213205,-0.3630680049829421,-0.010361715318134509,UNAS,None,7406.587,PowerLaw,none,0,0.9999240785990071,7.727616541833408E-5,7.59214009929076E-5,7.727616541833454E-5,0.9923020815830113,0.015390296943860564,0.0076979184169887185,0.015390296943860564,0.9940112090616874,0.00667554579701599,0.005988790938312518,0.006675545797015983,0.9998675225767168,6.814783229290743E-5,1.3247742328313338E-4,6.814783229290763E-5,0.9998436721222893,1.9093573663491874E-4,1.5632787771066876E-4,1.909357366349193E-4,0.9609751209294525,0.07712829955984052,0.03902487907054754,0.07712829955984052,0.994208581698019,0.005993117139109384,0.0057914183019810205,0.0059931171391093855,0.9990626936851179,7.781391793730423E-4,9.373063148821332E-4,7.781391793730421E-4,4FGL J0348.2+6035,3FGL J0348.4+6039,AGN,bcu,NVSS J034819+603509
3FGL J0351.0-2816,225.37735,-50.453266,-26.739087676271904,-28.026852080118783,-0.6883369907511578,3.6490844565230387,2.042626142501831,0.8518923914665584,-0.45012160167998844,-0.7242736955972671,-0.22998269799277604,UNAS,None,2804.3025,PowerLaw,none,16,0.9997099073021429,2.681688780178433E-4,2.9009269785706693E-4,2.6816887801784365E-4,0.9947824716092687,0.013784868967009515,0.005217528390731383,0.013784868967009516,0.9876620997723232,0.007183318803177118,0.01233790022767668,0.007183318803177116,0.9998574801998747,7.864671175375459E-5,1.425198001252397E-4,7.864671175375468E-5,0.9994553587737495,4.907780076983183E-4,5.446412262504415E-4,4.907780076983198E-4,0.9778079061709628,0.06218945188396573,0.022192093829037182,0.06218945188396572,0.9689014070819578,0.02132540516490611,0.031098592918042185,0.021325405164906112,0.9977035616535707,0.002084811619430642,0.002296438346429367,0.0020848116194306394,4FGL J0350.8-2814,3FGL J0351.0-2816,AGN,bll,GALEXASC J035051.31-281633.0
3FGL J0359.5+5413,148.25932,0.87194085,-24.432809855229788,-26.966364948832403,1.8251888645106844,3.5154418106745013,1.7762676306466514,-0.3449328463347164,-0.5753830884198017,-0.6885031981532694,-0.999988362289768,UNAS,None,770.63184,LogParabola,none,0,0.009910742823182989,0.031104999221749897,0.990089257176817,0.0311049992217499,0.04332615652805757,0.12632520964482036,0.9566738434719424,0.12632520964482036,0.15414523407583752,0.06085027066205138,0.8458547659241624,0.06085027066205137,0.027123300357137517,0.006609940413338353,0.9728766996428625,0.006609940413338353,0.0051171921584730615,0.04116191343125163,0.9948828078415269,0.04116191343125163,0.013868640399980413,0.05245498560415746,0.9861313596000195,0.05245498560415746,0.022738018121042557,0.017907050558774333,0.9772619818789574,0.017907050558774333,0.002099175626205728,8.444412690583753E-4,0.9979008243737943,8.444412690583754E-4,4FGL J0359.4+5414,3FGL J0359.5+5413,PSR,PSR,PSR J0359+5414
3FGL J0359.7+7649,133.0238,17.812963,-26.645649228817852,-27.99369337133034,-0.4524117796455535,3.9927033740856297,2.1660029888153076,-0.9116381172904889,0.04689159854660702,-0.6257591788406216,-0.76681166829007,UNAS,None,2401.9714,PowerLaw,none,0,0.9998167592669536,1.6487807874871832E-4,1.8324073304639473E-4,1.648780787487203E-4,0.9947997729439171,0.009486383951931614,0.005200227056082988,0.009486383951931614,0.9947977708730547,0.005478517998590563,0.005202229126945317,0.005478517998590559,0.9992655741911554,3.0802991536013814E-4,7.344258088447136E-4,3.0802991536013917E-4,0.9996645693066367,3.0249864564369547E-4,3.3543069336327744E-4,3.0249864564369525E-4,0.9694675774557426,0.06656965588025478,0.03053242254425723,0.06656965588025476,0.9877490811149628,0.012645037789079473,0.012250918885037241,0.012645037789079471,0.9898745587742149,0.006407202090902212,0.010125441225784964,0.006407202090902212,4FGL J0358.7+7649,3FGL J0359.7+7649,AGN,bcu,WN B0351.8+7640
3FGL J0401.0-5359,264.13782,-46.30611,-26.854412670759125,-28.012608294102108,0.5888070127894023,3.377864375241566,2.223421096801758,-0.6006905708828294,-0.770119093641734,-0.7046313106922676,0.2861506282750405,UNAS,None,2244.042,PowerLaw,none,0,0.999321566265962,0.0014648554211098015,6.784337340378887E-4,0.0014648554211097995,0.9934282091175366,0.014582658716960772,0.0065717908824633265,0.014582658716960774,0.9828645259273305,0.013529403219635383,0.01713547407266954,0.013529403219635375,0.997095731243963,0.0017353640896531418,0.0029042687560370405,0.001735364089653142,0.997955225137207,0.003516099585278002,0.00204477486279305,0.0035160995852779996,0.9442559740936112,0.09518145423754241,0.05574402590638888,0.09518145423754241,0.947858053489029,0.031734863287729835,0.05214194651097103,0.031734863287729835,0.9527980099717412,0.0464260851836153,0.047201990028258804,0.0464260851836153,4FGL J0401.0-5353,3FGL J0401.0-5359,AGN,bcu,1RXS J040111.9-535456
3FGL J0414.9-0840,201.84969,-38.605083,-26.20686784219763,-27.809151683973823,-0.7026084974035363,3.9815698921215,2.40366268157959,-0.6771169478495545,-0.6792278126771268,-0.5619579084149878,-0.9999683912855907,UNAS,None,958.71295,PowerLaw,none,0,0.9998245646067366,1.60799424279035E-4,1.7543539326332386E-4,1.607994242790353E-4,0.9945703157784328,0.013798878005283111,0.005429684221567197,0.013798878005283113,0.9835591837781551,0.007330037893095788,0.016440816221844883,0.007330037893095788,0.9993787897932882,2.908130737944537E-4,6.21210206711814E-4,2.908130737944542E-4,0.9998463984031153,2.1164749238801228E-4,1.5360159688475528E-4,2.1164749238801017E-4,0.9766373997874813,0.0616986721078777,0.023362600212518663,0.0616986721078777,0.9623105107065685,0.027021967784530962,0.03768948929343158,0.02702196778453096,0.991060953099761,0.005676318212812723,0.008939046900239049,0.005676318212812723,4FGL J0414.6-0842,3FGL J0414.9-0840,AGN,bcu,NVSS J041433-084206
3FGL J0415.7-4351,249.10869,-45.978413,-25.99471908137927,-27.97163608629137,0.4292881189625412,3.666303780382667,2.483173370361328,-0.5123437508784879,-0.7360290314980212,-0.9118738359285551,-0.07509973173809711,UNAS,None,594.6723,PowerLaw,none,0,0.9913470336126633,0.07921136681167971,0.008652966387336765,0.0792113668116797,0.9935786624310923,0.01414697390333961,0.006421337568907708,0.014146973903339613,0.975759842275255,0.017276652414237342,0.024240157724745012,0.017276652414237342,0.992435582981673,0.0036761074267893956,0.007564417018326998,0.0036761074267893934,0.9922275037315779,0.015296683724604115,0.0077724962684221615,0.01529668372460412,0.9430498737421222,0.08636240775926159,0.05695012625787773,0.08636240775926159,0.9001498115351431,0.056398205796623795,0.09985018846485696,0.056398205796623795,0.8561905717357332,0.104519040357772,0.14380942826426685,0.104519040357772,4FGL J0416.2-4353,3FGL J0415.7-4351,AGN,fsrq,SUMSS J041613-435057
3FGL J0418.2+3412,164.4212,-11.517148,-25.996974404595687,-27.52133788992922,0.17916612053290942,3.7409552991700497,2.372267723083496,-0.5696394079899483,-0.8708726530619345,-0.04619388559223384,-0.9999970147593309,UNAS,None,1202.6252,PowerLaw,none,0,0.9955607527988506,0.042797881473575494,0.004439247201149409,0.042797881473575494,0.9892932164057039,0.016984345984155436,0.010706783594296065,0.016984345984155436,0.9366232602905226,0.0325820057767092,0.06337673970947741,0.0325820057767092,0.9890257774997683,0.0044254575575644155,0.010974222500231726,0.004425457557564416,0.9973342683767749,0.0077556900878921415,0.0026657316232251527,0.007755690087892141,0.9188081112293728,0.10636931957741264,0.08119188877062725,0.10636931957741264,0.905385488841079,0.04919967311161955,0.0946145111589209,0.04919967311161955,0.9378749781802501,0.05109883677663805,0.06212502181974978,0.05109883677663805,4FGL J0418.4+3414,3FGL J0418.2+3412,AGN,bcu,GB6 J0418+3411
3FGL J0420.4-6013,271.15588,-41.781445,-26.498410021737644,-27.898181222585595,-2.805610432027831,3.7002675150000464,1.845286250114441,-0.8832749040379735,-0.16006380523503705,-0.47349210490536947,-0.31903834158775124,UNAS,None,3948.9749,PowerLaw,none,0,0.9998798369109531,8.254438832116425E-5,1.201630890469668E-4,8.254438832116425E-5,0.9950434195725001,0.01198816486169579,0.004956580427500002,0.011988164861695794,0.9966924778482087,0.0026653197223346606,0.003307522151791284,0.0026653197223346567,0.9999998438422517,2.1531534817256696E-7,1.5615774827427636E-7,2.153153481722065E-7,0.9998359733809973,1.2740772739192537E-4,1.6402661900279846E-4,1.2740772739192575E-4,0.9787212473844039,0.0603511279736834,0.021278752615596096,0.060351127973683395,0.9961411074206131,0.004428466678046806,0.0038588925793868996,0.004428466678046808,0.9999943932573577,8.441903854604515E-6,5.606742642327907E-6,8.441903854605514E-6,4FGL J0420.3-6016,3FGL J0420.4-6013,AGN,bll,1RXS J042012.8-601446
3FGL J0420.6-3742,240.28976,-45.18857,-25.55998954596948,-27.637093160360354,0.2986103758978138,3.9870750181808488,2.3351693153381348,-0.6564024803757665,-0.6014162465192239,-0.7352053784906335,-0.5661491520362788,UNAS,None,1181.2606,PowerLaw,none,0,0.999472261174547,7.147861001853278E-4,5.277388254529176E-4,7.147861001853258E-4,0.9938850229534103,0.013924016957509321,0.006114977046589656,0.013924016957509324,0.9912259224513218,0.0060152965221136325,0.008774077548678181,0.006015296522113633,0.9918958877934864,0.0022930576806621194,0.008104112206513548,0.0022930576806621194,0.9951233295002544,0.006223850993983137,0.004876670499745581,0.006223850993983137,0.9646883530373211,0.06687474304697695,0.03531164696267881,0.06687474304697695,0.9558648203775343,0.03034826509138778,0.04413517962246574,0.030348265091387782,0.9057960682055229,0.0355675503588916,0.09420393179447713,0.0355675503588916,4FGL J0420.3-3745,3FGL J0420.6-3742,AGN,bcu,NVSS J042025-374443
3FGL J0430.1-3103,231.40211,-42.53188,-26.688161413164135,-28.042083035632363,0.7459867465617149,3.7871227317702627,1.9710824489593506,0.9996557008218733,-0.6423234760233476,-0.21271544962462904,-0.9218972291928482,UNAS,None,2595.4485,PowerLaw,none,0,0.993440811801407,0.0070477847313171966,0.006559188198593016,0.007047784731317196,0.9836070020188933,0.019799106961533728,0.016392997981106838,0.019799106961533728,0.8681288749490161,0.04789519406750686,0.13187112505098392,0.04789519406750686,0.9472422770437711,0.015657343465336374,0.052757722956229006,0.01565734346533637,0.9912461048980835,0.01044117424455613,0.008753895101916397,0.010441174244556128,0.9117117290471545,0.1036712635773849,0.0882882709528455,0.1036712635773849,0.9114454143268199,0.043055305678102375,0.08855458567317999,0.04305530567810238,0.8213411215080275,0.07895092020735134,0.17865887849197254,0.07895092020735132,4FGL J0429.9-3101,3FGL J0430.1-3103,AGN,bcu,MRSS 421-156568
3FGL J0447.1-2540,225.60225,-37.6949,-25.98140273556491,-27.82530137229123,-0.5871266897671656,3.65572487653851,2.5013539791107178,-0.6636749520269694,-0.6978750949264131,-0.7259891484128789,-0.7512389777437518,UNAS,None,765.6388,PowerLaw,none,0,0.9995892533993471,0.0010235165446581351,4.107466006528038E-4,0.001023516544658134,0.9944076736724449,0.013829562055308671,0.0055923263275552,0.013829562055308673,0.988592786348237,0.008444966301739661,0.011407213651762997,0.008444966301739663,0.998264534071331,7.605114526063391E-4,0.0017354659286690178,7.605114526063372E-4,0.9993777765556359,7.812548422074467E-4,6.222234443641519E-4,7.812548422074447E-4,0.9732746342596585,0.0625021968746889,0.02672536574034137,0.0625021968746889,0.9671397871797571,0.022250837758816627,0.032860212820242866,0.022250837758816623,0.9611045668954439,0.022050093772542516,0.03889543310455608,0.022050093772542516,4FGL J0447.2-2539,3FGL J0447.1-2540,AGN,bcu,2MASS J04472149-2539302
3FGL J0451.6+7231,138.7758,17.546276,-26.275737814248053,-27.834311695179693,0.6875164811363225,3.7312047431693625,2.6509671211242676,-0.8193352929315064,-0.6620560022774307,-0.4717129512863802,-0.8303447294875226,UNAS,None,618.565,PowerLaw,none,0,0.999403785050768,6.009713836697778E-4,5.962149492319701E-4,6.009713836697779E-4,0.9724413906402518,0.034508168782262455,0.02755860935974822,0.034508168782262455,0.985786203782177,0.009376593961254063,0.014213796217823071,0.009376593961254058,0.9332236676573957,0.014646030890703753,0.06677633234260429,0.014646030890703753,0.9974738801091576,0.0035648778009622186,0.002526119890842498,0.003564877800962219,0.7284584459709257,0.21117348130341912,0.2715415540290743,0.21117348130341915,0.9526981858618556,0.028674428269331868,0.047301814138144334,0.02867442826933187,0.6213408051110043,0.09810452606077909,0.37865919488899574,0.09810452606077909,4FGL J0450.4+7230,3FGL J0451.6+7231,AGN,bcu,NVSS J045109+723014
3FGL J0451.7+5722,151.11449,8.319546,-25.721691317971032,-27.430582618528746,0.442525458872679,3.3436605231310885,2.4866271018981934,-0.9908980178012876,0.2516081022955624,-0.34145360716382994,-0.5026742847368146,UNAS,None,914.74664,PowerLaw,none,520,0.9946298581514661,0.046171055790608345,0.0053701418485338995,0.046171055790608345,0.9734624040252328,0.037362672324103854,0.026537595974767236,0.037362672324103854,0.976223981341263,0.01689232091623713,0.023776018658736898,0.01689232091623713,0.9530985699786811,0.011777284181442284,0.04690143002131896,0.011777284181442282,0.9927800162318081,0.012012299085976303,0.007219983768191906,0.012012299085976303,0.7687478783756687,0.20705363805805596,0.23125212162433123,0.20705363805805596,0.9300772324380513,0.037860091364526345,0.06992276756194873,0.037860091364526345,0.7175508377882702,0.0879724510514452,0.2824491622117299,0.0879724510514452,4FGL J0451.8+5721,3FGL J0451.7+5722,AGN,bcu,NVSS J045148+572139
3FGL J0506.9+0321,197.19197,-21.37455,-26.55074578544013,-27.731114838510358,-1.5887274756374337,3.500133496383958,1.8043303489685059,0.2559679575585446,0.0944038601613371,-0.4883493998595838,-0.4554918847971878,UNAS,None,5656.058,PowerLaw,none,0,0.9997749308013876,6.184582525348361E-4,2.2506919861245162E-4,6.184582525348353E-4,0.994003719005618,0.014185853507120642,0.005996280994381899,0.014185853507120642,0.9953909451733224,0.0030392232501920075,0.0046090548266776105,0.003039223250192008,0.9999794871058654,1.4593830435099805E-5,2.0512894134710163E-5,1.4593830435099205E-5,0.9994006405347423,6.759441672038716E-4,5.99359465257709E-4,6.759441672038716E-4,0.9748399376363112,0.06039908382322284,0.02516006236368894,0.06039908382322285,0.9903578135865494,0.008985009197030583,0.009642186413450606,0.008985009197030588,0.9996234703709677,3.863266946172868E-4,3.765296290323105E-4,3.8632669461728734E-4,4FGL J0506.9+0323,3FGL J0506.9+0321,AGN,bll,NVSS J050650+032401
3FGL J0514.6-4406,249.4743,-35.392704,-26.085526092144605,-27.835488807414748,1.4368438229099099,4.073254206592921,2.201525459305592,-0.3811267602277588,-0.7169768315834403,-0.99998705434372,0.99282432214382,UNAS,None,533.5865,LogParabola,none,0,0.9828394543218444,0.030077742339524198,0.017160545678155514,0.0300777423395242,0.9916216913717066,0.019233490062059336,0.008378308628293325,0.019233490062059336,0.9235163412314518,0.03643688443349821,0.0764836587685483,0.03643688443349821,0.9978901984248894,0.002311314494683394,0.0021098015751106927,0.002311314494683394,0.9798493114932587,0.037586779574679575,0.020150688506741305,0.037586779574679575,0.9240808131328259,0.1416194754931529,0.07591918686717405,0.1416194754931529,0.851756330526501,0.057786501070066054,0.14824366947349896,0.05778650107006606,0.9581428796304953,0.0759015537167997,0.04185712036950474,0.0759015537167997,4FGL J0514.6-4408,3FGL J0514.6-4406,PSR,PSR,PSR J0514-4407
3FGL J0524.4+2839,177.7351,-4.045806,-25.325489088360865,-27.210377599360804,-1.1001336916822937,3.974836965451645,2.124197244644165,-0.6446466149842373,-0.5049931276917261,-0.4572184106509819,-0.5303566716462821,UNAS,None,2787.8298,PowerLaw,none,4,0.9997080368546868,2.079174629882253E-4,2.919631453131137E-4,2.0791746298822565E-4,0.9909466304557227,0.017478455560458166,0.009053369544277256,0.017478455560458166,0.9961488690562567,0.002813935230188285,0.0038511309437433967,0.0028139352301882795,0.9999522693742103,3.0143834072756824E-5,4.773062578976649E-5,3.0143834072756495E-5,0.9989988393615378,7.376737253560868E-4,0.0010011606384621912,7.376737253560861E-4,0.9490291670881973,0.09075971840932583,0.05097083291180272,0.09075971840932583,0.9899161550357143,0.011145647970199056,0.01008384496428569,0.011145647970199063,0.9993738666016061,4.914934659032648E-4,6.261333983938218E-4,4.914934659032643E-4,4FGL J0524.5+2839,3FGL J0524.4+2839,AGN,bcu,NVSS J052429+283918
3FGL J0526.4+2247,182.87454,-6.931372,-25.44372214237266,-26.77797800405255,0.45906830937626214,4.038154545121915,2.4045255184173584,-0.8514337358129586,-0.6236008322646718,-0.8097351553568837,-0.1917968550819415,UNAS,None,2179.7258,PowerLaw,none,0,0.9977783065628605,0.0030370470057142084,0.0022216934371395397,0.003037047005714207,0.9895585833018127,0.021781087050179757,0.01044141669818745,0.021781087050179757,0.9599451018222526,0.02594306300855037,0.040054898177747364,0.02594306300855037,0.9981800206250768,7.552007449960707E-4,0.0018199793749232233,7.552007449960713E-4,0.9496202517336905,0.06168422045713527,0.050379748266309546,0.06168422045713527,0.9329681128603075,0.10285097697301845,0.06703188713969259,0.10285097697301845,0.8053527903746187,0.09124024437814304,0.19464720962538126,0.09124024437814304,0.9809470238229815,0.013402636198909247,0.019052976177018614,0.013402636198909247,4FGL J0526.3+2246,3FGL J0526.4+2247,AGN,bcu,NVSS J052622+224801
3FGL J0533.8-3754,242.7934,-30.88655,-25.943035687684933,-27.77835455136051,-1.5418523725650506,4.050848548665865,2.343245506286621,-0.4330463656779254,-0.7856600214518255,-0.7225287363855886,-0.15184503624003623,UNAS,None,1087.7297,PowerLaw,none,256,0.9998837935464967,1.2835591141587108E-4,1.1620645350331061E-4,1.2835591141587165E-4,0.9945849900840782,0.013786977815569302,0.005415009915921787,0.013786977815569302,0.9910275711344295,0.0074647560050114395,0.008972428865570464,0.007464756005011446,0.9999968315776389,2.4418597356535647E-6,3.1684223610646855E-6,2.4418597356524915E-6,0.9997331296495688,3.362388972581045E-4,2.668703504311404E-4,3.3623889725810504E-4,0.977731339284632,0.06039943561935325,0.022268660715367972,0.060399435619353244,0.9684403162801523,0.02310171909231318,0.03155968371984784,0.023101719092313185,0.9999235912514628,8.441806295590472E-5,7.640874853721332E-5,8.441806295590551E-5,4FGL J0533.8-3749,3FGL J0533.8-3754,AGN,fsrq,PKS 0532-378
3FGL J0538.9+1646,189.59848,-7.659905,-26.01947955414925,-27.453642748203638,0.7709893595853136,3.8141281436047634,1.8907150030136108,0.023153052338115508,0.4399203676813526,-0.38119115780525126,-0.5864841278580718,UNAS,None,4457.614,PowerLaw,none,0,0.9997385624525356,2.31714279239997E-4,2.6143754746443506E-4,2.317142792399962E-4,0.9764819891486379,0.03450539310666851,0.02351801085136208,0.03450539310666851,0.9946617123014768,0.0053535775675523,0.005338287698523173,0.005353577567552307,0.9638335289491663,0.0069729935545634674,0.03616647105083369,0.006972993554563466,0.9987542877150443,0.0011100187175287293,0.0012457122849557736,0.0011100187175287276,0.8421833664150759,0.15809056793960738,0.15781663358492415,0.15809056793960738,0.9897197201312433,0.00973585953163052,0.010280279868756603,0.009735859531630522,0.8565578512936682,0.03975356438617854,0.14344214870633173,0.03975356438617854,4FGL J0539.0+1644,3FGL J0538.9+1646,AGN,bcu,NVSS J053855+164612
3FGL J0539.2-0536,209.67754,-18.606976,-25.251392043751874,-27.201040797487806,1.6292124713922713,3.4174905822653128,2.3046601431410303,-0.16261928782417087,-0.8923176902866993,-0.7380917400638969,-0.8929312034674505,UNAS,None,556.2026,LogParabola,none,2048,0.05073263843106134,0.08353028029982258,0.9492673615689387,0.08353028029982258,0.07431825276886082,0.14806636714146815,0.9256817472311392,0.14806636714146815,0.4992103816524092,0.07520527756569975,0.5007896183475907,0.07520527756569974,0.09559624752924227,0.021496067727167088,0.9044037524707577,0.021496067727167088,0.02624497787738516,0.049567368950201585,0.9737550221226147,0.049567368950201585,0.027138267709623385,0.07514962117382845,0.9728617322903765,0.07514962117382845,0.4172178343213035,0.0927874913282637,0.5827821656786966,0.0927874913282637,0.008360336461232513,0.0037790888775260214,0.9916396635387675,0.0037790888775260214,4FGL J0539.7-0521c,3FGL J0539.2-0536,AGN,bcu,TXS 0537-052
3FGL J0540.0+1208,193.73526,-9.836587,-26.042719888727735,-27.414047022723985,-1.4980204989474402,3.879204399028477,2.1070892810821533,-0.08358974759494817,-0.8753028113179652,-0.3324291019313376,-0.2988629311006355,UNAS,None,3295.4668,PowerLaw,none,0,0.999897629027336,1.6345554188006625E-4,1.0237097266390162E-4,1.6345554188006628E-4,0.9925985693986973,0.014950673702545401,0.007401430601302834,0.014950673702545403,0.9966703681607353,0.002931447320066731,0.0033296318392647345,0.0029314473200667355,0.9999965430570816,2.415151229587072E-6,3.456942918320092E-6,2.415151229585961E-6,0.9998799846562568,1.2484588265018214E-4,1.2001534374314463E-4,1.248458826501837E-4,0.959294836646105,0.07160796340102478,0.04070516335389491,0.07160796340102478,0.9963768378615173,0.00501237885246601,0.0036231621384826803,0.0050123788524660115,0.9999611800906155,3.87602962181836E-5,3.881990938454261E-5,3.87602962181851E-5,4FGL J0540.0+1209,3FGL J0540.0+1208,AGN,bcu,NVSS J054005+120955
3FGL J0557.7-0720,213.4565,-15.24574,-26.176730650072756,-27.43493896958729,-1.0557090454640925,3.498306017995427,2.1480634212493896,-0.8089276008352212,-0.2988866367713004,-0.7461798823513022,-0.172757044340822,UNAS,None,3111.073,PowerLaw,none,0,0.9993593121854073,0.0014098372462715428,6.406878145927879E-4,0.0014098372462715428,0.9932006902425866,0.014667227717746475,0.00679930975741346,0.014667227717746477,0.9864457872494119,0.009271951246327901,0.013554212750588143,0.0092719512463279,0.9999423261843167,3.997476698807374E-5,5.7673815683295174E-5,3.997476698807412E-5,0.9971758896970392,0.003191512464324883,0.0028241103029607384,0.0031915124643248816,0.9631201692982334,0.06917510910652531,0.036879830701766564,0.06917510910652531,0.9627800412939532,0.02353167468489851,0.03721995870604687,0.023531674684898512,0.9983545595034484,0.0016487288604214547,0.0016454404965515511,0.0016487288604214536,4FGL J0557.6-0721,3FGL J0557.7-0720,AGN,bcu,PMN J0557-0719
3FGL J0559.8+3042,180.03539,3.5618856,-26.08659646742579,-27.441078851289074,0.7005455302186319,3.663447296486757,1.7110546827316284,-0.9999953066817263,0.999801934432957,0.0023288091614438395,-0.4839796808641839,UNAS,None,8363.287,PowerLaw,none,0,0.9997595073469738,2.9854384470995044E-4,2.404926530260888E-4,2.985438447099492E-4,0.9802256993948845,0.043980276286463414,0.019774300605115484,0.043980276286463414,0.9944862255275957,0.004228584942062273,0.0055137744724043,0.004228584942062269,0.9778040881007436,0.007268754558020618,0.02219591189925639,0.007268754558020618,0.9990753698034976,9.658424556540481E-4,9.24630196502308E-4,9.658424556540475E-4,0.8706403159928136,0.16361704376679012,0.12935968400718653,0.16361704376679012,0.9878475610651759,0.011174193351460833,0.012152438934824004,0.011174193351460837,0.9333401852989887,0.0377225223633576,0.06665981470101125,0.0377225223633576,4FGL J0559.6+3044,3FGL J0559.8+3042,AGN,bcu,87GB 055627.1+304251
3FGL J0601.5+2309,186.79189,0.1465086,-25.30700971629902,-26.92899923443541,0.43426675203882037,3.8241905350415313,2.4846689701080322,-0.6780363081264914,-0.665413597280059,-0.7934080864669532,-0.7343855511864937,UNAS,None,914.2176,PowerLaw,none,256,0.9973320869828308,0.003909938087571349,0.0026679130171691884,0.003909938087571348,0.9814830214117845,0.032173384369364816,0.018516978588215563,0.032173384369364816,0.9630867713593992,0.024607211144174322,0.03691322864060083,0.024607211144174322,0.9746069517286904,0.005715089391323945,0.025393048271309587,0.005715089391323943,0.9362546333859189,0.07863507948088357,0.06374536661408109,0.07863507948088358,0.7884652445591817,0.18223959905788273,0.21153475544081835,0.18223959905788273,0.785209117174412,0.11611324447981453,0.2147908828255881,0.11611324447981454,0.7407725286161458,0.06910075024225283,0.2592274713838542,0.06910075024225282,4FGL J0601.4+2320,3FGL J0601.5+2309,AGN,fsrq,MG2 J060149+2324
3FGL J0605.0-0000,207.59874,-10.302232,-25.578214719614692,-27.34574931234206,0.22786252864764903,3.9488381551314955,2.0085489749908447,-0.28309637566458956,-0.5725710755266692,-0.47627232740447517,-0.38921242324820665,UNAS,None,3121.2192,PowerLaw,none,0,0.9997696741599836,1.949036459879294E-4,2.303258400163158E-4,1.9490364598793097E-4,0.9907605797351531,0.017254601379328886,0.0092394202648469,0.017254601379328886,0.9949709513997341,0.005523701647070744,0.005029048600266028,0.00552370164707074,0.9978608004228274,5.806489939658222E-4,0.002139199577172575,5.806489939658223E-4,0.9988713987793748,0.0011068472660780964,0.0011286012206251827,0.0011068472660780953,0.9417131545945068,0.09195759569736935,0.058286845405493164,0.09195759569736935,0.9895704667944166,0.011080682494277851,0.010429533205583402,0.011080682494277854,0.9843440600067097,0.006641773911160316,0.01565593999329023,0.006641773911160316,4FGL J0604.9-0000,3FGL J0605.0-0000,AGN,bcu,GB6 J0604+0000
3FGL J0623.1-4143,249.54938,-22.665697,-26.5213369681366,-27.8856537962801,-0.6139750061447152,3.4577963620437173,2.2900795936584473,-0.9178029938819195,0.24280270313850863,-0.6370885777240841,-0.7686549406792701,UNAS,None,1408.542,PowerLaw,none,0,0.9901997712993005,0.03596956457206756,0.009800228700699581,0.035969564572067556,0.9933209068790716,0.01484735151208688,0.006679093120928402,0.01484735151208688,0.972270437539482,0.018822691556723073,0.027729562460518064,0.018822691556723063,0.9975195876675522,0.0011238918398478563,0.00248041233244778,0.0011238918398478576,0.9830732551515267,0.0246791425012078,0.016926744848473427,0.0246791425012078,0.9644239843616429,0.06469864726268533,0.035576015638357106,0.06469864726268533,0.9393006834150393,0.03626803209027939,0.060699316584960826,0.03626803209027939,0.950993288995167,0.0287460539384467,0.049006711004832997,0.028746053938446696,4FGL J0622.7-4141,3FGL J0623.1-4143,AGN,bcu,SUMSS J062242-414357
3FGL J0638.4+5704,158.42148,20.810717,-26.057636109921923,-27.929492914909336,0.35770408443043905,4.1225699737441515,2.9271509647369385,-0.8845666490745744,-0.8077782072109592,-0.21123896242128368,-0.8525412852487604,UNAS,None,333.18195,PowerLaw,none,1,0.9997940301313124,1.6299777188250888E-4,2.0596986868750842E-4,1.629977718825091E-4,0.9934661037422712,0.00963593607772892,0.006533896257728754,0.00963593607772892,0.991416997553682,0.008278657643572739,0.008583002446317878,0.008278657643572739,0.9921067242731958,0.0025010621338154245,0.007893275726804197,0.002501062133815425,0.9998021998368501,2.1531230481074747E-4,1.9780016314982303E-4,2.1531230481074603E-4,0.9553460366458657,0.07217103981725738,0.044653963354134234,0.07217103981725737,0.9882459733340077,0.01224280707286743,0.011754026665992432,0.01224280707286743,0.9580661284977632,0.026443116959654008,0.04193387150223669,0.026443116959654005,4FGL J0638.7+5658,3FGL J0638.4+5704,AGN,bcu,GB6 J0638+5701
3FGL J0644.6+6035,155.04752,22.594389,-25.674838468258635,-27.873067132951245,0.05741648189487748,4.099094514131664,2.276465654373169,-0.8162257518858936,-0.5032566306097491,-0.5160005793528826,-0.4628879915814917,UNAS,None,1100.7498,PowerLaw,none,0,0.9998443515438041,1.6193465915812058E-4,1.556484561959131E-4,1.6193465915811958E-4,0.9949701453123596,0.009228411657847855,0.005029854687640359,0.009228411657847855,0.995222875391309,0.005721345358361536,0.004777124608691043,0.005721345358361529,0.9981925499020338,5.661711641390155E-4,0.0018074500979661811,5.661711641390154E-4,0.9990934920975469,0.0012339460914194344,9.065079024531796E-4,0.0012339460914194353,0.9694432796601761,0.06091808030987065,0.030556720339823987,0.06091808030987065,0.9802433488027373,0.018398874875495325,0.01975665119726262,0.018398874875495325,0.9818804627711709,0.009073445522770068,0.018119537228829103,0.00907344552277007,4FGL J0644.6+6039,3FGL J0644.6+6035,AGN,bll,NVSS J064435+603849
3FGL J0647.8+1751,196.55954,7.268618,-25.556300151635135,-27.202762569421278,1.2423765635500077,3.7167934550537356,2.702812433242798,-0.6101823817556127,-0.8949053358124048,-0.45679447794949535,-0.6524532042513629,UNAS,None,656.27594,PowerLaw,none,1,0.9803829567627174,0.029950872315297094,0.01961704323728256,0.029950872315297097,0.624086957008317,0.2482679240565791,0.37591304299168304,0.2482679240565791,0.9288616037538276,0.034403451243908534,0.0711383962461724,0.03440345124390853,0.7909362143103428,0.045554888469960725,0.20906378568965728,0.04555488846996073,0.9401922631827484,0.07158035030489021,0.059807736817251524,0.07158035030489021,0.1786827954978718,0.20480939888624494,0.8213172045021281,0.20480939888624494,0.8423384293119612,0.05824295552624685,0.15766157068803868,0.05824295552624685,0.389359278246139,0.11133697851980784,0.6106407217538611,0.11133697851980784,4FGL J0648.2+1745,3FGL J0647.8+1751,AGN,bcu,GB6 J0648+1749
3FGL J0650.9+6524,150.12836,24.45203,-26.16955311154203,-28.045740898698845,-2.6072739731973242,3.8531116882448604,2.5400683879852295,-0.8324936377297658,-0.6059805749532393,-0.6098149205370507,-0.8838774144739625,UNAS,None,637.60443,PowerLaw,none,1,0.9978646282371147,0.0021519365209633286,0.002135371762885246,0.0021519365209633277,0.9958339480908027,0.00856755603308441,0.004166051909197119,0.008567556033084409,0.9769428588479466,0.011838723231424418,0.02305714115205346,0.011838723231424422,0.9999975891364477,2.5845329166236834E-6,2.410863552414927E-6,2.5845329166234408E-6,0.9961208050009307,0.004544101375177048,0.00387919499906938,0.0045441013751770475,0.9762226979841525,0.0569216673340826,0.023777302015847535,0.056921667334082604,0.9554891991859356,0.028108548740298202,0.04451080081406444,0.0281085487402982,0.9998731392760868,1.7232771884388037E-4,1.2686072391323102E-4,1.7232771884388137E-4,4FGL J0651.4+6525,3FGL J0650.9+6524,AGN,bcu,NVSS J065125+652458
3FGL J0704.1-1043,223.91516,-2.085731,-24.776162917993307,-26.7599955778001,1.4395907541758008,3.713511401873571,2.156265604023092,-0.5517690105953632,-0.7806628157176891,-0.7163307501914287,-0.8440255511628894,UNAS,None,1067.3931,LogParabola,none,4,0.44136183302371673,0.21369956566169215,0.5586381669762833,0.21369956566169215,0.12324241845097789,0.14105441535463994,0.8767575815490223,0.14105441535463994,0.7348882234555225,0.06672564451413385,0.26511177654447754,0.06672564451413385,0.3528824236802217,0.04106416731102261,0.6471175763197782,0.04106416731102261,0.07117649558474293,0.08060297183941849,0.9288235044152571,0.08060297183941849,0.021121694840270242,0.05852028806019406,0.9788783051597297,0.05852028806019406,0.32496588848047486,0.09253566389456354,0.6750341115195251,0.09253566389456352,0.047455673340376765,0.014716362420621668,0.9525443266596233,0.014716362420621668,4FGL J0703.3-1042,3FGL J0704.1-1043,AGN,bcu,NVSS J070322-104426
3FGL J0716.0-4525,256.6907,-14.9429865,-26.497180542473387,-27.756129389297765,-2.7436327729211616,3.6441377758782623,2.258249521255493,-0.8822537063956676,-0.5687212348633901,-0.6657158670291284,-0.4621490012325013,UNAS,None,1866.3899,PowerLaw,none,0,0.9994043628020186,9.064886629158871E-4,5.956371979814399E-4,9.064886629158843E-4,0.9934909284557292,0.01424622737182166,0.006509071544270794,0.01424622737182166,0.9877131727427964,0.008937342236811844,0.01228682725720369,0.008937342236811833,0.9999996348333821,4.5632730810951965E-7,3.6516661792030727E-7,4.563273081107734E-7,0.9951179825639456,0.006410193931417651,0.004882017436054453,0.006410193931417651,0.9630385521732598,0.06973026140115063,0.036961447826740094,0.06973026140115063,0.9477570411814104,0.03822239809141792,0.05224295881858962,0.03822239809141792,0.9999798293501496,3.115482239358006E-5,2.0170649850379883E-5,3.1154822393578543E-5,4FGL J0715.6-4528,3FGL J0716.0-4525,AGN,bll,SUMSS J071544-453031
3FGL J0721.5-0221,218.4831,5.5968394,-26.31401955784299,-27.614640154941835,-2.0920608136134473,3.70108870508562,2.002668619155884,0.8035768872804164,-0.44035589225446997,-0.5581615111712227,-0.39029433826530663,UNAS,None,3671.5842,PowerLaw,none,256,0.9998358878740314,1.4167404066531866E-4,1.6411212596854175E-4,1.4167404066531684E-4,0.9924452324660304,0.014708570773075445,0.007554767533969597,0.014708570773075445,0.994909344203229,0.0043871989214033244,0.005090655796770981,0.004387198921403319,0.9999979561402627,1.7165682559542838E-6,2.043859737265751E-6,1.716568255954287E-6,0.9995577827324071,3.7648445761091293E-4,4.422172675927636E-4,3.7648445761091374E-4,0.957393815370617,0.0851617806588456,0.04260618462938303,0.0851617806588456,0.9901220338907352,0.009519042107906862,0.009877966109264886,0.009519042107906862,0.9999514723221654,6.38715290953321E-5,4.8527677834641956E-5,6.38715290953333E-5,4FGL J0721.3-0222,3FGL J0721.5-0221,AGN,bll,1RXS J072114.5-022047
3FGL J0725.8-3532,248.37883,-9.017494,-26.029217825325464,-27.444007176015592,0.25735453832008665,3.572375169179414,2.35854434967041,-0.8115409727663679,-0.69082224917392,-0.6237116009592443,-0.11480575887986005,UNAS,None,1422.9324,PowerLaw,none,0,0.99976332075825,2.7853370994096406E-4,2.3667924174998012E-4,2.785337099409636E-4,0.9887677821993455,0.022089310795190206,0.01123221780065465,0.02208931079519021,0.9940739042800607,0.0038072664087413013,0.005926095719939328,0.003807266408741299,0.9974996507217877,9.841230818421664E-4,0.002500349278212337,9.841230818421662E-4,0.9986976518494842,0.0017463389558380173,0.0013023481505157765,0.0017463389558380166,0.9049643484260234,0.11925941530018519,0.09503565157397673,0.11925941530018519,0.9725317436893809,0.01959749976321189,0.02746825631061917,0.01959749976321189,0.9673889786142886,0.021197960001190196,0.032611021385711425,0.021197960001190196,4FGL J0725.6-3530,3FGL J0725.8-3532,AGN,bcu,NVSS J072547-353039
3FGL J0731.8-3010,244.19069,-5.3990955,-26.48490131919466,-27.56194145820552,-0.3528872009494566,3.4720674066161235,1.6692367792129517,-0.9998970361061206,0.9998946320336461,-0.4191134886896623,0.18706682342479275,UNAS,None,10966.364,PowerLaw,none,0,0.9997628673860902,2.2839862585281203E-4,2.3713261390988398E-4,2.2839862585281097E-4,0.9897475138028435,0.017977537236923427,0.010252486197156456,0.017977537236923427,0.9941677221848172,0.004859431886401562,0.005832277815182878,0.004859431886401558,0.9998284305246317,1.0109962838119577E-4,1.7156947536836603E-4,1.0109962838119441E-4,0.9992829127801695,7.674444892151047E-4,7.170872198304939E-4,7.674444892151054E-4,0.9279557678715221,0.1173141321696688,0.07204423212847778,0.1173141321696688,0.9914850965443895,0.007901645138970586,0.008514903455610366,0.007901645138970586,0.9983206417998592,0.0014268740398506834,0.0016793582001408051,0.001426874039850687,4FGL J0731.8-3009,3FGL J0731.8-3010,AGN,bcu,NVSS J073151-301058
3FGL J0733.3+5904,157.97292,28.310799,-25.983994264864176,-27.975093418844637,0.09890083348544246,4.3099087013189825,2.7803707122802734,-0.814185857740426,-0.8602108173974847,-0.3084678594485318,-0.7515844524722357,UNAS,None,409.60196,PowerLaw,none,0,0.999969828642085,2.86978321831742E-5,3.0171357915079986E-5,2.8697832183173564E-5,0.9951012645168712,0.009254258049130222,0.004898735483128911,0.00925425804913022,0.9977127983627279,0.0038639041414178497,0.002287201637272109,0.003863904141417853,0.9983307254253844,5.179321110708292E-4,0.001669274574615676,5.179321110708311E-4,0.9999832693672881,1.6661779341759505E-5,1.6730632711847027E-5,1.666177934176022E-5,0.9703408384309052,0.06055777685648024,0.029659161569094764,0.06055777685648024,0.9970026435584922,0.004040429298409229,0.00299735644150787,0.0040404292984092234,0.9897847990468974,0.0058981718544125076,0.010215200953102629,0.0058981718544125076,4FGL J0733.1+5910,3FGL J0733.3+5904,AGN,bcu,GB6 J0733+5909
3FGL J0737.8-8245,295.07507,-25.45458,-26.052413889154828,-27.654834820064032,-1.763022158412651,3.7326305347968303,1.9193196296691895,-0.2203475232968781,-0.7137584951258283,-0.29592031860129986,-0.1673561579639341,UNAS,None,4000.7874,PowerLaw,none,0,0.9998012375419323,1.8898847797290685E-4,1.9876245806758815E-4,1.8898847797290874E-4,0.994075238352829,0.014038276995103493,0.005924761647171072,0.014038276995103493,0.9958078800419191,0.00395816428461055,0.0041921199580807885,0.003958164284610549,0.9999980711623101,1.5470951788640245E-6,1.928837689894314E-6,1.5470951788635593E-6,0.9996493348165829,4.0437209594833837E-4,3.5066518341705764E-4,4.043720959483376E-4,0.9742528535537737,0.06221990917731718,0.025747146446226298,0.06221990917731718,0.9952566220159086,0.005739086001575044,0.004743377984091493,0.005739086001575044,0.9999710745197531,3.190303062108009E-5,2.8925480246869668E-5,3.1903030621079974E-5,4FGL J0737.3-8247,3FGL J0737.8-8245,AGN,bcu,SUMSS J073706-824836
3FGL J0746.4-0225,221.48625,11.082273,-25.651186289814405,-27.568618330224357,-0.1809777316616963,4.091157331513528,2.0025746822357178,-0.6140233439024987,-0.48423486152282796,-0.5129408432068301,-0.32624270438842307,UNAS,None,2268.7786,PowerLaw,none,0,0.999880686844462,8.804672270380775E-5,1.1931315553799862E-4,8.80467227038079E-5,0.993255912351976,0.012789356769229964,0.006744087648023987,0.012789356769229968,0.9971773703814611,0.0034666256678605677,0.00282262961853892,0.003466625667860568,0.9996126708124604,1.458562656723873E-4,3.873291875394782E-4,1.458562656723878E-4,0.9996054511592559,3.4872972899095564E-4,3.945488407440201E-4,3.4872972899095646E-4,0.9643895743720738,0.07143001777982458,0.03561042562792616,0.07143001777982458,0.9939394244119926,0.007202411661201096,0.006060575588007429,0.0072024116612010945,0.9961463671543213,0.0022739517765174673,0.003853632845678657,0.0022739517765174677,4FGL J0746.3-0225,3FGL J0746.4-0225,AGN,bll,2MASS J07462703-0225492
3FGL J0747.5-4927,262.8065,-11.9038315,-25.856746180057595,-27.418586426900646,-0.25375098379946504,3.6801520775779237,2.273484230041504,-0.7231593391506516,-0.7635385323643958,-0.29845383832734385,-0.4633834789453144,UNAS,None,1921.2003,PowerLaw,none,0,0.9997000034699488,4.990631798167988E-4,2.9999653005127904E-4,4.990631798167978E-4,0.991935248714311,0.015535843893947703,0.008064751285688935,0.015535843893947705,0.99554602760743,0.0031998659938965827,0.004453972392570029,0.0031998659938965793,0.9992286128450953,2.835877243524957E-4,7.713871549047128E-4,2.8358772435249446E-4,0.9982521481494914,0.0025431560221425135,0.0017478518505085864,0.002543156022142512,0.9444208934555137,0.09009144513189363,0.05557910654448633,0.09009144513189363,0.9820473905117699,0.01702705407673658,0.017952609488230103,0.01702705407673658,0.9932455259216603,0.0037903888560210795,0.0067544740783397296,0.0037903888560210782,4FGL J0747.5-4927,3FGL J0747.5-4927,AGN,bll,2MASS J07472476-4926332
3FGL J0749.0+4459,174.22607,28.617638,-25.881847305162065,-27.886472316541987,-0.687881764627693,4.323988445247852,2.3717525005340576,-0.716658109037959,-0.5740780173802255,-0.5671577945085893,-0.8519277459530681,UNAS,None,868.7137,PowerLaw,none,0,0.9989797496306599,0.0012061281891233616,0.0010202503693401035,0.001206128189123361,0.9955467147526486,0.009055618227918349,0.004453285247351459,0.009055618227918349,0.9894676046766151,0.0075875632500641095,0.010532395323384817,0.007587563250064112,0.9997417655311759,1.1901138588581183E-4,2.5823446882405584E-4,1.1901138588581023E-4,0.9973621879863777,0.002736673275619605,0.0026378120136223383,0.002736673275619603,0.9742282646454478,0.058954347151233565,0.025771735354552155,0.05895434715123357,0.9688238732149239,0.023713917183659398,0.031176126785075992,0.023713917183659398,0.9964846201496927,0.0024042777239374957,0.0035153798503072095,0.002404277723937495,4FGL J0749.3+4453,3FGL J0749.0+4459,AGN,bcu,SDSS J074916.88+445232.1
3FGL J0749.5+1320,207.2346,18.820091,-25.94401304634427,-27.623951044447676,0.8047628990341139,3.841011512681735,2.2493107318878174,-0.9097590800580474,0.03524679460657557,-0.7152654296318703,-0.7625267821196859,UNAS,None,1621.5061,PowerLaw,none,0,0.9986535803813066,0.0016176874152228353,0.001346419618693497,0.0016176874152228349,0.9608971343513476,0.04380611941720014,0.03910286564865247,0.04380611941720014,0.9827916710398552,0.012164714266266283,0.017208328960144823,0.012164714266266282,0.8913081765544623,0.019043162531992796,0.10869182344553774,0.019043162531992792,0.9844069397200595,0.019772071219784106,0.015593060279940448,0.019772071219784106,0.6590769794431527,0.21912449214073668,0.34092302055684726,0.2191244921407367,0.9157025275522088,0.04795562620515041,0.08429747244779116,0.04795562620515041,0.41537048145763655,0.06812180718046561,0.5846295185423634,0.06812180718046561,4FGL J0749.6+1324,3FGL J0749.5+1320,AGN,bcu,SDSS J074935.95+132156.0
3FGL J0752.6-1629,234.62473,5.4891796,-25.80204011281273,-27.492756005994227,0.4536061392459225,3.739561098888916,2.1992740631103516,-0.689069843690954,-0.41606474097934315,-0.5758825942476845,-0.7317179594463101,UNAS,None,1914.2279,PowerLaw,none,1,0.9992954068737246,0.0010172774684830156,7.045931262753504E-4,0.0010172774684830148,0.9816458241697185,0.026251073783197243,0.01835417583028163,0.026251073783197246,0.9948502562976628,0.003903576787166728,0.005149743702337204,0.0039035767871667183,0.9692954648298041,0.005785581839725979,0.030704535170195883,0.005785581839725978,0.9933369705238722,0.0075169462538594405,0.0066630294761278125,0.0075169462538594405,0.7851975709277692,0.1838531486634575,0.2148024290722309,0.18385314866345753,0.9721954557454112,0.021892480431623427,0.027804544254588854,0.021892480431623423,0.736914067536625,0.0571900093323138,0.2630859324633751,0.0571900093323138,4FGL J0752.3-1631,3FGL J0752.6-1629,AGN,bcu,NVSS J075223-163340
3FGL J0802.3-0941,229.91704,10.974437,-25.62491264615767,-27.557115038850284,-1.0448547018545984,3.5802761739974915,2.282055616378784,-0.6490850104227932,-0.5928482262152073,-0.5254673190097823,-0.49755286248127495,UNAS,None,1289.7836,PowerLaw,none,0,0.997227048535251,0.0446800021208252,0.0027729514647490475,0.044680002120825194,0.9935778664170828,0.012246146764003969,0.006422133582917116,0.012246146764003969,0.9915439029924498,0.0069398504593578434,0.00845609700755028,0.006939850459357839,0.9997964446268481,1.1619937402547772E-4,2.0355537315194862E-4,1.1619937402547917E-4,0.9964830171072929,0.004130706446393781,0.0035169828927072064,0.00413070644639378,0.9660422489537371,0.07003948147671583,0.03395775104626287,0.07003948147671583,0.9628325773276086,0.02804910341297702,0.03716742267239138,0.028049103412977016,0.9953974084946015,0.003682888724890643,0.004602591505398536,0.003682888724890643,4FGL J0802.3-0942,3FGL J0802.3-0941,AGN,bcu,WISEA J080215.63-094250.9
3FGL J0813.5-0356,226.22044,16.261818,-26.504003157719392,-27.70961417117002,0.68813560199492,3.469690233276106,1.667009711265564,-0.9994345155630443,0.9899114037983795,0.021278003067697556,-0.34821232385333634,UNAS,None,6371.0244,PowerLaw,none,0,0.9997911463198875,2.1856991927716286E-4,2.088536801125622E-4,2.1856991927716185E-4,0.9870380695691324,0.017415888451767645,0.01296193043086757,0.017415888451767645,0.9946649509824618,0.0033954507356647925,0.00533504901753823,0.003395450735664786,0.9790917183716813,0.006640924619506125,0.020908281628318738,0.006640924619506123,0.9990934925926868,8.914208545258037E-4,9.065074073133549E-4,8.914208545258025E-4,0.9016414148494101,0.13396734624156612,0.09835858515058982,0.13396734624156612,0.9898445337834909,0.008413245127788864,0.010155466216509108,0.008413245127788866,0.9285841192724961,0.03793240915691198,0.07141588072750389,0.03793240915691198,4FGL J0813.7-0356,3FGL J0813.5-0356,AGN,bcu,NVSS J081338-035716
3FGL J0823.6-4838,265.20532,-6.4258246,-24.961495575932805,-26.952036949403336,1.3285160421805875,4.498429578223003,2.612471342086792,-0.5209255402626027,-0.8708479959930315,-0.7569134786945546,-0.9086073680690313,UNAS,None,651.0054,PowerLaw,none,0,0.9962748114940603,0.003152542223990236,0.0037251885059396703,0.003152542223990236,0.8798296497251474,0.0969945056778553,0.12017035027485258,0.0969945056778553,0.9371974027957196,0.029193999429703205,0.06280259720428041,0.029193999429703212,0.8602873677752749,0.023761849483779938,0.13971263222472513,0.02376184948377994,0.990488973082729,0.013489042576333597,0.00951102691727101,0.013489042576333599,0.3543653346193047,0.21718533366695245,0.6456346653806954,0.21718533366695245,0.9004621476716086,0.04505429830591713,0.09953785232839141,0.04505429830591713,0.4973270594362234,0.08541599193572855,0.5026729405637765,0.08541599193572855,4FGL J0823.7-4838,3FGL J0823.6-4838,AGN,bcu,PMN J0823-4837
3FGL J0826.3-6400,278.43707,-14.649408,-25.959218433138886,-27.677385063928533,-1.447216420816403,3.565351656399849,2.342020034790039,-0.7688789569982749,-0.5765684247961099,-0.816796467298679,-0.28814059135789155,UNAS,None,1123.7828,PowerLaw,none,0,0.9986231743385224,0.002083910308583941,0.0013768256614775992,0.002083910308583941,0.9929734414150102,0.014513473263175066,0.00702655858498975,0.014513473263175068,0.9848901565755837,0.008550359116379224,0.015109843424416276,0.008550359116379216,0.9999665675363919,2.5773137013063705E-5,3.343246360809744E-5,2.577313701306209E-5,0.9815765551044212,0.022355782510795882,0.018423444895578713,0.022355782510795882,0.955513652656528,0.07938917847702742,0.04448634734347213,0.07938917847702742,0.9337149699130345,0.03612954107318744,0.06628503008696553,0.03612954107318744,0.9984775106710356,0.0016913278635331712,0.0015224893289645135,0.001691327863533172,4FGL J0826.4-6404,3FGL J0826.3-6400,AGN,bll,SUMSS J082627-640414
3FGL J0830.8+2629,197.41391,32.552692,-26.179143829193322,-27.789558149219694,-0.2899325722372776,4.028596135181331,2.556795120239258,-0.7006350034277311,-0.7864284986527581,-0.44446285787754547,-0.9999852619696054,UNAS,None,704.4848,PowerLaw,none,0,0.9998686217816608,1.3492404650480388E-4,1.3137821833935026E-4,1.3492404650480527E-4,0.9952350936064319,0.009275403518815895,0.004764906393568018,0.009275403518815893,0.9869078410415231,0.005807838362715689,0.013092158958476898,0.005807838362715689,0.997957140922321,7.531544711582505E-4,0.002042859077678903,7.531544711582505E-4,0.9999140811217004,1.3068755376976495E-4,8.591887829962361E-5,1.3068755376976427E-4,0.9721738028841014,0.05451985355530192,0.02782619711589865,0.05451985355530192,0.984496553032499,0.01360433788120842,0.015503446967500988,0.01360433788120842,0.9767917514616857,0.013913381123359039,0.023208248538314293,0.01391338112335904,4FGL J0831.4+2631,3FGL J0830.8+2629,AGN,bcu,MG2 J083121+2629
3FGL J0843.4+6713,147.7995,35.605545,-25.65020054224971,-27.80692857289761,0.7436713687504989,4.024863699154188,1.9921931028366089,-0.6885765582433113,-0.4480457654268242,-0.290800574178774,-0.8977323249371465,UNAS,None,2175.478,PowerLaw,none,0,0.9620487967163927,0.0299476639389555,0.03795120328360738,0.0299476639389555,0.9851329508323382,0.01571405988274469,0.014867049167661857,0.01571405988274469,0.8115737464681693,0.060823632114306275,0.1884262535318307,0.060823632114306275,0.9350227130073285,0.015184681286848172,0.06497728699267147,0.015184681286848176,0.8896472897692072,0.08145227586479775,0.11035271023079278,0.08145227586479774,0.8750045697668241,0.12032362703834028,0.12499543023317596,0.12032362703834028,0.8032331592979463,0.0700042196668598,0.1967668407020538,0.0700042196668598,0.6871415819627713,0.10871188339037885,0.31285841803722875,0.10871188339037885,4FGL J0843.3+6712,3FGL J0843.4+6713,PSR,psr,PSR J0843+67
3FGL J0848.5+7018,144.01395,35.168575,-26.501958345131875,-28.009420053794504,-2.3840516300984076,3.9989924452998205,2.0133776664733887,0.24455699697691782,-0.667437805437625,-0.34672057595854444,-0.6070125313030804,UNAS,None,3640.7893,PowerLaw,none,0,0.9999531970680636,3.593014900937365E-5,4.6802931936346856E-5,3.5930149009370316E-5,0.9961683588456469,0.008897309647898007,0.003831641154353073,0.008897309647898005,0.9974580401398275,0.0026986467625681903,0.00254195986017255,0.002698646762568197,0.9999994295545209,5.193881208267105E-7,5.704454790527812E-7,5.193881208273732E-7,0.9999708256883293,2.625366688506236E-5,2.917431167067029E-5,2.6253666885060687E-5,0.9777428630951551,0.052149211175737994,0.02225713690484491,0.05214921117573799,0.9975288988673883,0.0031590407326350244,0.0024711011326116975,0.003159040732635026,0.9999878871662418,1.6928836706429064E-5,1.2112833758261774E-5,1.6928836706429213E-5,4FGL J0848.7+7017,3FGL J0848.5+7018,AGN,bll,GB6 J0848+7017
3FGL J0855.4+7142,142.1557,35.225597,-25.695754429470107,-27.745079939272554,0.20443468027803158,4.34361952478186,2.5718791484832764,-0.5890010317331776,-0.7123852720147898,-0.6902800166444242,-0.9999896920244272,UNAS,None,769.328,PowerLaw,none,0,0.999899796244923,2.1293016365610712E-4,1.002037550770844E-4,2.1293016365610745E-4,0.9948173632846531,0.009606020448552688,0.005182636715346882,0.009606020448552686,0.9908625211701946,0.005616125605638886,0.009137478829805437,0.005616125605638884,0.9911116437669486,0.0023199154997847627,0.008888356233051373,0.0023199154997847627,0.9998930489285887,1.2492872271112628E-4,1.0695107141137336E-4,1.249287227111269E-4,0.963198980130131,0.059342546359421204,0.03680101986986897,0.059342546359421204,0.9930007777686394,0.0079437239501908,0.006999222231360663,0.007943723950190799,0.9084604881911453,0.03505721643140794,0.09153951180885463,0.03505721643140794,4FGL J0855.9+7144,3FGL J0855.4+7142,AGN,fsrq,GB6 J0856+7146
3FGL J0900.0+6754,146.39307,36.91735,-26.562404827329072,-28.061354076600114,0.2601993378123141,3.832597280894139,2.2386300563812256,-0.42950195498341703,-0.6318236864444325,-0.44979452680579185,-0.9999509340319873,UNAS,None,1320.7998,PowerLaw,none,256,0.9986007028156095,0.0012659182035658796,0.0013992971843903468,0.0012659182035658796,0.9934744033675156,0.010349627596915155,0.0065255966324845,0.010349627596915153,0.9564459861291948,0.020222264899128144,0.043554013870805104,0.02022226489912815,0.9795910737376768,0.005581559983694862,0.02040892626232322,0.005581559983694862,0.9938048370476588,0.009043203871561935,0.006195162952341189,0.009043203871561937,0.9381372986005929,0.08216945865368472,0.061862701399407055,0.08216945865368472,0.8950489243572733,0.056113599941327544,0.10495107564272665,0.056113599941327544,0.8213328381063731,0.0768560091283926,0.17866716189362683,0.0768560091283926,4FGL J0901.2+6742,3FGL J0900.0+6754,AGN,bll,TXS 0856+679
3FGL J0919.5-2200,251.39648,19.026884,-26.444341252429147,-27.743496641956988,-0.3160320382427069,3.6249467268225164,2.1976702213287354,-0.9994266485832994,0.9782416229950722,-0.05576232177442163,-0.9999819073752112,UNAS,None,2143.5073,PowerLaw,none,0,0.9403557547761203,0.11005873376822743,0.05964424522387972,0.11005873376822743,0.9928163437386104,0.012455252046025548,0.007183656261389555,0.012455252046025548,0.8328661663315013,0.06050195738142184,0.1671338336684986,0.06050195738142184,0.9938691663916613,0.003375790412625665,0.006130833608338692,0.0033757904126256663,0.9694229132188547,0.049288637165552346,0.030577086781145405,0.049288637165552346,0.9600205692041854,0.07008763947586717,0.03997943079581458,0.07008763947586717,0.7371798239342735,0.1283764255661165,0.2628201760657265,0.1283764255661165,0.9547787974859803,0.04883665499915411,0.04522120251401971,0.04883665499915411,4FGL J0919.3-2202,3FGL J0919.5-2200,AGN,bcu,1RXS J091926.5-220052
3FGL J0930.7+5133,165.73724,45.36049,-26.790061694579038,-28.13137232806425,-0.7366424346125606,3.4916155770241297,2.0683469772338867,-0.7665093382060433,-0.31541363463275274,-0.4576568984659924,-0.6505255192199211,UNAS,None,2638.4187,PowerLaw,none,0,0.9997722461743231,2.7385900930017575E-4,2.2775382567688106E-4,2.738590093001751E-4,0.9960616905203756,0.00914320326776118,0.003938309479624382,0.009143203267761179,0.995503473358122,0.003451010457663817,0.004496526641877971,0.0034510104576638105,0.9993422816729358,3.0913312118489476E-4,6.577183270642053E-4,3.091331211848953E-4,0.9984682305270078,0.0016534454289774039,0.0015317694729921328,0.0016534454289774043,0.9754753987256897,0.051823823416360444,0.024524601274310436,0.051823823416360444,0.9912193392554706,0.008547560268021429,0.008780660744529467,0.008547560268021425,0.9865825308981271,0.010523294705058485,0.013417469101872912,0.010523294705058485,4FGL J0930.5+5132,3FGL J0930.7+5133,AGN,bll,NVSS J093033+513216
3FGL J0931.8+6739,145.16565,39.773136,-26.353400815629758,-28.063394958094136,0.07907822469456231,3.784354085866046,2.1661109924316406,0.09924715701423087,-0.688625734664367,-0.47883913007950885,-0.538020331778664,UNAS,None,1731.706,PowerLaw,none,0,0.9999260112274091,6.658810980392575E-5,7.398877259100316E-5,6.658810980392568E-5,0.9954061622848307,0.009425349501213601,0.004593837715169388,0.009425349501213603,0.9961596652836062,0.004011320825948661,0.003840334716393752,0.004011320825948654,0.9963232272359541,0.0011076855912979294,0.0036767727640458045,0.0011076855912979299,0.9998722465764283,1.352160171509238E-4,1.2775342357169305E-4,1.3521601715092195E-4,0.967131872974621,0.060074697952253106,0.03286812702537897,0.060074697952253106,0.9929542008762317,0.008713926303975862,0.007045799123768413,0.008713926303975866,0.9629528382197579,0.018825213970209462,0.03704716178024216,0.018825213970209462,4FGL J0931.9+6737,3FGL J0931.8+6739,AGN,rdg,NGC 2892
3FGL J0935.1-1736,250.49886,24.695732,-26.140003056861616,-27.551961015218893,0.3866197546797399,3.5099536145983894,1.7486419677734375,0.9986122168956176,-0.6666877778435081,-0.23843937131195794,-0.453939302351075,UNAS,None,5423.295,PowerLaw,none,0,0.9998274656672378,1.9523794296327242E-4,1.7253433276220737E-4,1.9523794296327345E-4,0.9930104637228543,0.01131744056849218,0.006989536277145746,0.01131744056849218,0.9945598958653934,0.004918749418365913,0.0054401041346065285,0.004918749418365905,0.9902229412644477,0.003074572483420135,0.00977705873555246,0.003074572483420137,0.9995539617651288,5.888818252824784E-4,4.4603823487123563E-4,5.888818252824776E-4,0.9528204569932766,0.07159510814784494,0.04717954300672348,0.07159510814784494,0.9899516578927444,0.010498569893410078,0.010048342107255604,0.01049856989341008,0.9456812941935536,0.024720822922137127,0.05431870580644643,0.024720822922137127,4FGL J0935.3-1736,3FGL J0935.1-1736,AGN,bll,NVSS J093514-173658
3FGL J0936.3-2114,253.62492,22.432587,-26.37721835375154,-27.72641981249052,-1.012956293191614,3.8475298120392987,1.8428966999053955,0.15237336474744456,-0.5016740004470066,-0.37105409870947276,-0.43797270566742486,UNAS,None,4185.274,PowerLaw,none,0,0.9998672085851915,1.357792960579084E-4,1.3279141480847058E-4,1.357792960579103E-4,0.9952196800806055,0.00915439026237836,0.004780319919394561,0.009154390262378359,0.995985094607323,0.003961768388024754,0.004014905392677061,0.003961768388024749,0.9999623607434978,2.001931070193576E-5,3.763925650207829E-5,2.001931070193699E-5,0.9997049758191764,3.0094097167290644E-4,2.950241808236017E-4,3.0094097167290666E-4,0.9733484092580945,0.06065171883037354,0.02665159074190551,0.06065171883037354,0.9937251613468292,0.007151583153790098,0.006274838653170855,0.0071515831537901,0.999564897088623,3.672333581928582E-4,4.3510291137707893E-4,3.6723335819285847E-4,4FGL J0936.3-2111,3FGL J0936.3-2114,AGN,bll,TXS 0933-209
3FGL J0937.8-6407,283.65424,-8.7593565,-25.82467757767749,-27.52115816506904,0.19190948318710394,3.8035821719812755,2.545048713684082,-0.5658351259186597,-0.8527316300072291,-0.6051441364236813,-0.4120250524414972,UNAS,None,718.74866,PowerLaw,none,1,0.9997623970244763,4.773302779354487E-4,2.3760297552371284E-4,4.773302779354461E-4,0.9877063735769664,0.02286317717557195,0.012293626423033511,0.02286317717557195,0.9940898078489893,0.006484878193658997,0.005910192151010635,0.0064848781936589946,0.9965507662063605,0.0010370856431637643,0.003449233793639453,0.0010370856431637632,0.9994507538381215,7.27924218566044E-4,5.492461618785441E-4,7.279242185660455E-4,0.8918157234229012,0.12766655591656217,0.10818427657709878,0.12766655591656217,0.9846814539095139,0.012817085653350074,0.015318546090486055,0.012817085653350074,0.9617188363142136,0.017666883227681226,0.038281163685786365,0.017666883227681222,4FGL J0938.9-6403,3FGL J0937.8-6407,AGN,bcu,1RXS J093850.5-640334
3FGL J0937.9-1435,248.50693,27.203981,-26.296499088544262,-27.725169958978924,0.6019431925976884,3.926855692520354,1.8897830247879028,0.9996615104779492,-0.3996023431786813,-0.418055719748217,-0.7715195934629063,UNAS,None,3530.1282,PowerLaw,none,0,0.999003562961219,0.0014636935099062297,9.964370387811573E-4,0.0014636935099062304,0.9914563843956978,0.011105920743265324,0.008543615604302297,0.011105920743265324,0.9871100170897461,0.012971881159824774,0.01288998291025393,0.012971881159824778,0.976285554668701,0.005927410027388753,0.023714445331299003,0.005927410027388755,0.997086440231418,0.0040227074153533675,0.002913559768582001,0.004022707415353367,0.9463228120273518,0.0796451395489012,0.05367718797264828,0.0796451395489012,0.9735545894145783,0.02470468658788084,0.02644541058542177,0.02470468658788084,0.8832099616312603,0.03768455490466846,0.11679003836873963,0.03768455490466846,4FGL J0937.9-1434,3FGL J0937.9-1435,AGN,bll,NVSS J093754-143350
3FGL J0946.2+5209,163.97554,47.513985,-26.18747693885198,-28.062517078041967,0.646773004017464,3.976885389597991,2.7351112365722656,-0.7245862837322423,-0.7258989230645956,-0.9981149336858353,-0.9985059059315889,UNAS,None,438.75192,PowerLaw,none,0,0.9972961495202393,0.039791005274216563,0.0027038504797608173,0.039791005274216563,0.9728193621046949,0.026036510392488072,0.02718063789530512,0.026036510392488072,0.980789677036381,0.009321477973525902,0.019210322963619023,0.009321477973525904,0.8675105838364157,0.026503654724956992,0.13248941616358428,0.026503654724956992,0.9989980454757403,0.0013953334253574625,0.0010019545242595904,0.001395333425357463,0.6712544853545793,0.2439072918396448,0.32874551464542073,0.2439072918396448,0.9687434573704975,0.01993543605415994,0.0312565426295026,0.019935436054159934,0.2290695754628613,0.06774172359348044,0.7709304245371386,0.06774172359348044,4FGL J0945.2+5200,3FGL J0946.2+5209,AGN,fsrq,WISE J094452.09+520233.4
3FGL J0952.8+0711,229.72258,43.266056,-26.449292219090513,-27.707330308352635,0.3224774134596689,3.676919427141742,1.6993800401687622,0.9991931653704899,-0.03194543798328459,-0.3606983226225816,-0.42956698665530235,UNAS,None,5919.232,PowerLaw,none,0,0.9998015540669003,3.2423236527783357E-4,1.9844593309971796E-4,3.242323652778323E-4,0.994755518599299,0.009675594730251787,0.005244481400700975,0.009675594730251787,0.9951674362757277,0.0037505816743962535,0.004832563724272286,0.0037505816743962565,0.9940790097470041,0.0018619717376388563,0.005920990252995802,0.0018619717376388567,0.9995514858358563,4.489758167658624E-4,4.485141641436631E-4,4.4897581676586274E-4,0.9684873377697306,0.05839911608842803,0.03151266223026934,0.05839911608842803,0.9925469013424959,0.007929415764818287,0.007453098657504071,0.007929415764818289,0.9658718743452829,0.01698971924600803,0.0341281256547171,0.01698971924600803,4FGL J0952.8+0712,3FGL J0952.8+0711,AGN,bll,SDSS J095249.57+071329.9
3FGL J1013.4-4008,272.95767,13.3537445,-26.240870756708546,-27.66546704437323,-0.503352432808539,3.7749733809940915,2.251354455947876,-0.6031709174111213,-0.7645492305399489,-0.41372757516672376,-0.45028903739418297,UNAS,None,1645.223,PowerLaw,none,256,0.9899552825485401,0.09901454078021932,0.01004471745145982,0.09901454078021932,0.993667295645556,0.012164281926125453,0.006332704354444009,0.012164281926125455,0.9935316265001743,0.009540778417782407,0.006468373499825607,0.009540778417782407,0.9997404276720125,1.0630436013659725E-4,2.595723279874366E-4,1.0630436013659667E-4,0.9997823801047425,2.3023514310325287E-4,2.1761989525745785E-4,2.3023514310325193E-4,0.9662610126272477,0.07099165453632314,0.03373898737275228,0.07099165453632314,0.9835989167440775,0.0182170409773229,0.016401083255922436,0.0182170409773229,0.9969538056689469,0.0020304976487330517,0.003046194331053119,0.0020304976487330513,4FGL J1013.4-4006,3FGL J1013.4-4008,AGN,bll,NVSS J101319-400549
3FGL J1016.9-2653,265.2437,24.449688,-26.117385493285855,-27.7551772968501,0.655381744951536,3.784264017748395,2.605057954788208,-0.6439094994574138,-0.6906801617513807,-0.8160029087258379,-0.9999873568522542,UNAS,None,546.05975,PowerLaw,none,0,0.9987286104945999,0.0018815578818151147,0.0012713895054001713,0.001881557881815114,0.9468334429970134,0.044783160669080814,0.0531665570029866,0.0447831606690808,0.9737548889333633,0.012705221959749756,0.026245111066636725,0.012705221959749755,0.8528484555619498,0.024654387560248632,0.14715154443805023,0.024654387560248632,0.9949953543414445,0.008389395430849041,0.0050046456585555255,0.008389395430849041,0.5242955693214326,0.2708911792937196,0.4757044306785674,0.2708911792937196,0.9368931029222147,0.03461403637483697,0.06310689707778519,0.034614036374836954,0.2499363618191439,0.05580772780636664,0.7500636381808561,0.05580772780636664,4FGL J1016.5-2650,3FGL J1016.9-2653,AGN,bcu,NVSS J101634-265057
3FGL J1027.8+8253,127.878975,32.79398,-26.47516017169625,-28.10767982055924,0.30831672537060223,3.7327617939557225,2.073071241378784,-0.6167957728610689,-0.3979271869280469,-0.6845822403987468,-0.42559603097813836,UNAS,None,2050.8162,PowerLaw,none,0,0.9994116928431784,0.001253480621964626,5.883071568215105E-4,0.0012534806219646254,0.9948816922198248,0.009490490687047224,0.005118307780175309,0.009490490687047224,0.991671524784008,0.005072149637053474,0.008328475215992065,0.005072149637053469,0.9921458265341399,0.0025324548111371587,0.007854173465860058,0.0025324548111371596,0.9912360366358947,0.010142470658006737,0.008763963364105403,0.010142470658006737,0.9533585515235324,0.06755412695778228,0.04664144847646756,0.06755412695778229,0.973154435762564,0.021005875604911153,0.026845564237436,0.021005875604911146,0.891533462736648,0.05566052926704348,0.10846653726335202,0.05566052926704348,4FGL J1027.6+8251,3FGL J1027.8+8253,AGN,bcu,2MASS J10284195+8253398
3FGL J1033.4-5035,281.7245,6.509114,-25.33159552079614,-27.371245407900265,-0.36436827381160314,3.840819746055478,2.0194091796875,-0.7226199448567925,-0.333053303884775,-0.41091321677183107,-0.5318664184143456,UNAS,None,2603.0557,PowerLaw,none,0,0.9993202020936078,5.299619411455842E-4,6.79797906392156E-4,5.299619411455847E-4,0.9904466820113929,0.016798505495555567,0.009553317988607054,0.016798505495555567,0.994146080365889,0.004703287595887399,0.005853919634110991,0.004703287595887391,0.9990129098955212,4.0636451863767826E-4,9.87090104478813E-4,4.0636451863767815E-4,0.9981047518198003,0.0014386953250705298,0.0018952481801997477,0.0014386953250705285,0.9380382070239572,0.09909493115449575,0.0619617929760427,0.09909493115449575,0.9870805953919068,0.01228390271759627,0.01291940460809314,0.012283902717596268,0.9887496650282339,0.006216985866118566,0.011250334971766019,0.006216985866118564,4FGL J1033.5-5035,3FGL J1033.4-5035,AGN,bcu,2MASS J10333216-5035287
3FGL J1035.7-6720,290.3908,-7.8283772,-24.37515990101112,-27.24795947620838,2.127202866090172,3.8504100509046393,1.6916513047016009,-0.16017317192643876,-0.5087518248907327,-0.7143077130404558,-0.945718129533173,UNAS,None,778.90356,LogParabola,none,0,3.195638956943495E-4,2.940515230035759E-4,0.9996804361043057,2.940515230035759E-4,0.03948131450529186,0.1238081753194581,0.9605186854947082,0.1238081753194581,0.03261357492331358,0.02100028424212159,0.9673864250766865,0.021000284242121584,0.020889018330639123,0.0060137146875570285,0.9791109816693608,0.0060137146875570285,4.2201127062288757E-4,3.179315775243967E-4,0.9995779887293771,3.179315775243967E-4,0.013401008962956495,0.05291856513423256,0.9865989910370435,0.05291856513423256,0.012176596612100191,0.00974392508242724,0.9878234033878999,0.00974392508242723,0.002010672715557272,0.0010348966164508396,0.9979893272844428,0.0010348966164508394,4FGL J1035.4-6720,3FGL J1035.7-6720,PSR,PSR,PSR J1035-6720
3FGL J1038.0-2425,267.94333,29.232199,-26.196195349725834,-27.780504709482774,-1.2783363969212247,4.078931680866432,2.396660327911377,-0.728465019357198,-0.6069864264335868,-0.7803700380139518,-0.3792961505345106,UNAS,None,1034.1664,PowerLaw,none,0,0.9996771621163438,6.003728825870339E-4,3.2283788365619094E-4,6.003728825870336E-4,0.9956487480647994,0.009120920117380216,0.004351251935200558,0.009120920117380214,0.9926613552744005,0.005869947756631398,0.007338644725599628,0.005869947756631394,0.9999856573014738,9.084700490014773E-6,1.4342698526296771E-5,9.084700490014679E-6,0.9991867044020942,0.0010339131107064453,8.132955979057197E-4,0.0010339131107064462,0.976593776792098,0.05433663973881423,0.023406223207901984,0.05433663973881423,0.9799803852792697,0.015319589839295248,0.020019614720730324,0.015319589839295244,0.999601433058403,3.969642895981721E-4,3.9856694159687593E-4,3.969642895981706E-4,4FGL J1038.2-2425,3FGL J1038.0-2425,AGN,bcu,NVSS J103824-242355
3FGL J1039.5+7324,134.73512,40.555935,-26.39958203874826,-27.91364238737317,-1.4938137943303391,4.133422421876941,2.0938541889190674,-0.6941554305768627,-0.3847488882243537,-0.5513584201576446,-0.6187810629488244,UNAS,None,2794.7935,PowerLaw,none,0,0.9999443753214328,3.8280167734841864E-5,5.562467856728551E-5,3.8280167734842874E-5,0.9962130572062546,0.008892794138363108,0.00378694279374525,0.008892794138363105,0.9979897615333477,0.0024399799171504924,0.0020102384666522725,0.0024399799171504915,0.9999905269211637,6.327526630673175E-6,9.473078836228416E-6,6.3275266306730755E-6,0.9999171223825933,7.453080100854628E-5,8.287761740663974E-5,7.453080100854556E-5,0.9767832403127997,0.05201639439208016,0.02321675968720028,0.05201639439208016,0.9968314551550589,0.00481271623994803,0.003168544844941132,0.004812716239948033,0.9998125751940148,1.9013399243461508E-4,1.8742480598523442E-4,1.901339924346132E-4,4FGL J1039.9+7326,3FGL J1039.5+7324,AGN,bcu,GB6 J1039+7326
3FGL J1045.5-2335,269.06287,30.877872,-26.403490909156524,-27.775965646542733,-0.2704780156588862,3.7451651295421224,2.3675408363342285,-0.5541231740168892,-0.6481334172737767,-0.7432802247997191,-0.6841218798945738,UNAS,None,1186.1779,PowerLaw,none,0,0.9992346471020366,0.006308205520123804,7.653528979634319E-4,0.006308205520123806,0.9950698741085596,0.009394136943540453,0.0049301258914404575,0.009394136943540451,0.9866165097759597,0.011375151258874583,0.013383490224040237,0.011375151258874585,0.9978427104999491,7.745459557952752E-4,0.002157289500050909,7.745459557952737E-4,0.9962746631033345,0.004383973053583035,0.003725336896665606,0.004383973053583034,0.9681211949883994,0.058921437898960594,0.031878805011600515,0.058921437898960594,0.9526369918969595,0.03176586507687587,0.047363008103040616,0.03176586507687587,0.9562703149446223,0.025769312542177944,0.04372968505537763,0.025769312542177944,4FGL J1045.9-2331,3FGL J1045.5-2335,AGN,bcu,NVSS J104603-232855
3FGL J1047.8-3737,277.45132,19.057636,-26.138190055347884,-27.679014122421446,-0.3572142729671282,3.839878155419127,1.8951390981674194,0.10581593933408202,-0.41578512044986043,-0.21618707237163082,-0.731583104628477,UNAS,None,3769.7896,PowerLaw,none,0,0.9997285239268782,2.645765004350247E-4,2.7147607312181865E-4,2.645765004350253E-4,0.9941406942382862,0.011943621392472317,0.00585930576171388,0.011943621392472318,0.9952123309705403,0.0043501389907586695,0.004787669029459744,0.004350138990758671,0.9990706296467001,3.67338365320898E-4,9.293703532999098E-4,3.6733836532089846E-4,0.9991565266354953,0.0010201651176967585,8.434733645048116E-4,0.0010201651176967585,0.9688992586612869,0.06449976975743918,0.031100741338712976,0.06449976975743918,0.9920123452496168,0.009613545477551208,0.007987654750383188,0.009613545477551208,0.993045598672361,0.004347501956859451,0.006954401327639077,0.004347501956859451,4FGL J1047.9-3738,3FGL J1047.8-3737,AGN,bcu,GALEXASC J104756.99-373730.1
3FGL J1049.7+1548,228.51439,59.610462,-26.0695063468616,-27.823114628205325,0.09989573171942255,4.067155738109613,2.152986526489258,-0.1817822137558012,-0.6246748922224886,-0.40554912921252817,-0.9144903859236798,UNAS,None,1781.5408,PowerLaw,none,0,0.9899800032233961,0.012996627407974299,0.01001999677660399,0.012996627407974297,0.9955362871889775,0.009147636525459307,0.004463712811022588,0.009147636525459305,0.9259274707931832,0.03348251965379527,0.07407252920681677,0.03348251965379527,0.9938770114443628,0.001869193298802532,0.00612298855563724,0.0018691932988025314,0.9907708516466904,0.010424932741105822,0.009229148353309615,0.010424932741105822,0.971486988548067,0.04666945766718192,0.028513011451932982,0.04666945766718192,0.9205353016709203,0.03936486427435835,0.07946469832907965,0.03936486427435835,0.9460078036057206,0.02729545101507943,0.05399219639427945,0.02729545101507943,4FGL J1049.5+1548,3FGL J1049.7+1548,AGN,bll,GB6 J1049+1548
3FGL J1050.4+0435,245.55042,53.412853,-24.91466636348021,-27.55254512677044,1.0092038850817944,5.916933147825401,2.470104455947876,-0.6531359199103126,-0.6696544692745721,-0.7831719119477484,-0.7784791081600314,UNAS,None,587.0513,PowerLaw,none,0,0.9998074251658784,1.8008130717146986E-4,1.9257483412164785E-4,1.8008130717147097E-4,0.9954421078893015,0.009405510472673913,0.004557892110698557,0.009405510472673911,0.9933879074758725,0.0037041354210954904,0.0066120925241275295,0.0037041354210954947,0.9987927320617661,3.805206863020929E-4,0.001207267938233968,3.805206863020928E-4,0.9998086516877284,2.4923853483820903E-4,1.913483122716499E-4,2.492385348382078E-4,0.9752274266981108,0.05200635007834981,0.024772573301889294,0.05200635007834981,0.9869111427300622,0.011185939613087132,0.013088857269937698,0.011185939613087134,0.9956341281316491,0.0028169800436728455,0.0043658718683509965,0.0028169800436728463,4FGL J1050.1+0432,3FGL J1050.4+0435,AGN,fsrq,MG1 J105009+0433
3FGL J1052.0+0816,241.05853,56.058167,-26.48303652706263,-27.887231060326428,-0.04350975942637409,3.600273407266074,2.2235260009765625,-0.3891170021197682,-0.7700286243693052,-0.6717869983055564,-0.08111204723348507,UNAS,None,1607.2697,PowerLaw,none,0,0.9997414417305208,3.9578374728438734E-4,2.585582694792341E-4,3.957837472843874E-4,0.995671993998118,0.009165246950920447,0.004328006001882091,0.009165246950920447,0.9878879763756263,0.00925622670962632,0.012112023624373719,0.009256226709626312,0.999089230988924,4.265355715389804E-4,9.107690110760458E-4,4.2653557153898023E-4,0.9986899237177993,0.0017376952211128778,0.0013100762822006705,0.0017376952211128772,0.9709863556029379,0.0550509743905754,0.029013644397062107,0.0550509743905754,0.9596920090125834,0.03233347420115526,0.04030799098741649,0.03233347420115527,0.9816988493449801,0.015536808748727515,0.018301150655019995,0.015536808748727515,4FGL J1052.3+0818,3FGL J1052.0+0816,AGN,bcu,2MASX J10522451+0814095
3FGL J1056.7-5853,288.57614,0.74054885,-24.19853133294135,-26.6895527945842,2.220550864093588,3.57543757270323,1.8364250983303716,-0.19831457857425827,-0.6811810706968752,-0.8717867594209209,-0.9999547563714714,UNAS,None,1000.85565,LogParabola,none,0,0.005370425627260126,0.015240124270061495,0.9946295743727398,0.015240124270061496,0.035964394484123606,0.12349114384336259,0.9640356055158763,0.12349114384336259,0.16792358301172794,0.06261693214253185,0.832076416988272,0.06261693214253185,0.007202016744995931,0.0022633152046181585,0.992797983255004,0.0022633152046181585,0.009649892025917801,0.05042566547438421,0.9903501079740822,0.05042566547438421,0.01213466665307595,0.052649013149727045,0.987865333346924,0.05264901314972705,0.07805503428164569,0.04729141703339655,0.9219449657183543,0.04729141703339655,4.953919303398131E-4,2.9091423800759234E-4,0.9995046080696602,2.9091423800759234E-4,4FGL J1056.9-5852,3FGL J1056.7-5853,PSR,PSR,PSR J1057-5851
3FGL J1103.3+5239,153.78758,57.50103,-26.255685420153863,-28.070415260872355,-0.122710362642911,4.1770520090283965,2.618117094039917,-0.5179475262805885,-0.8179979005608006,-0.6664761321290774,-0.999825413107533,UNAS,None,583.79816,PowerLaw,none,0,0.9946711784075642,0.07041795072521402,0.005328821592435725,0.07041795072521402,0.9958763280827009,0.009392049016288765,0.004123671917299095,0.009392049016288763,0.98916708212427,0.006690628048001328,0.010832917875729988,0.006690628048001326,0.9961197985706404,0.0012741996905005037,0.0038802014293595555,0.0012741996905005033,0.9995792699776194,0.0038456990748609865,4.2073002238070733E-4,0.003845699074860986,0.9735167569512609,0.04578258581083101,0.02648324304873903,0.04578258581083101,0.9847281788885218,0.01322464232760253,0.015271821111478076,0.013224642327602528,0.9452377984399577,0.027460856209442636,0.05476220156004227,0.02746085620944264,4FGL J1102.6+5251,3FGL J1103.3+5239,AGN,fsrq,GB6 J1102+5249
3FGL J1104.9-6036,290.2327,-0.3890897,-24.01526668646079,-26.0998457805108,2.1501004763709197,3.7633902793221097,1.5072949937226057,0.9999199388834346,-0.4402749143276816,-0.689123385274944,-0.9841617898796063,UNAS,None,1995.4863,LogParabola,none,0,4.9136488091228505E-5,6.730496273052691E-5,0.9999508635119086,6.730496273052691E-5,0.037573144190586154,0.12334191626787236,0.9624268558094138,0.12334191626787235,0.015069735746489456,0.01691236526428592,0.9849302642535105,0.01691236526428592,0.02819691507564894,0.009206227331368128,0.9718030849243511,0.009206227331368128,2.0014920144582782E-4,2.3323716411100464E-4,0.9997998507985542,2.3323716411100464E-4,0.012739783691094103,0.05263102223049575,0.9872602163089059,0.05263102223049575,0.007305976850025368,0.01116107795263859,0.9926940231499747,0.01116107795263859,0.004647661958241244,0.002423313048467518,0.9953523380417587,0.002423313048467518,4FGL J1104.9-6037,3FGL J1104.9-6036,PSR,PSR,PSR J1105-6037
3FGL J1115.0-0701,265.10992,48.63636,-25.695822183728318,-27.64704958447174,-2.8687856399896843,4.464618182451281,2.1085550785064697,-0.582751830773311,-0.6497274451329282,-0.4263126053872322,-0.5829628447923153,UNAS,None,1946.8802,PowerLaw,none,0,0.9999867398119968,1.0473361622944437E-5,1.3260188003124768E-5,1.0473361622946126E-5,0.9960203705160281,0.008637401911304658,0.0039796294839718116,0.008637401911304658,0.9988575619637436,0.001467551159079018,0.0011424380362563004,0.001467551159079021,0.999999946134871,6.541927283282272E-8,5.386512912891257E-8,6.541927283255949E-8,0.9999894594779452,8.734884548990083E-6,1.05405220548517E-5,8.734884548989536E-6,0.9784765691283396,0.050911684497818396,0.021523430871660375,0.050911684497818396,0.999098030192722,0.00182175448488232,9.019698072780697E-4,0.0018217544848823195,0.9999984848295144,2.3421203267233744E-6,1.5151704855694133E-6,2.342120326724485E-6,4FGL J1115.2-0703,3FGL J1115.0-0701,AGN,bcu,NVSS J111511-070238
3FGL J1117.2-5338,289.13583,6.6805735,-25.374142189627246,-27.38001032639201,0.24704909619735296,4.207270193501997,2.002666473388672,-0.6623755114432194,-0.43912058679901256,-0.3097437059634421,-0.5739548659024465,UNAS,None,2856.245,PowerLaw,none,4,0.9996894039954483,2.3193092600815287E-4,3.1059600455167637E-4,2.319309260081512E-4,0.9895311552508412,0.017235810379014314,0.010468844749158683,0.017235810379014317,0.9969438810273016,0.002812095236229329,0.003056118972698412,0.002812095236229327,0.9977679868191414,5.991231632219107E-4,0.0022320131808586502,5.991231632219094E-4,0.9994655896663623,4.389690312941151E-4,5.344103336376487E-4,4.3896903129411426E-4,0.9259369019623112,0.11925932136054618,0.07406309803768875,0.11925932136054619,0.9927350301497506,0.009564935858281503,0.007264969850249355,0.009564935858281503,0.987318912095656,0.0054361174041184235,0.01268108790434389,0.0054361174041184235,4FGL J1117.2-5337,3FGL J1117.2-5338,AGN,bcu,MGPS J111715-533816
3FGL J1117.7+0217,256.86435,56.531345,-26.190098933923252,-27.791573226797176,0.37250958124092237,4.014583133014835,2.15327525138855,-0.14306173230024366,-0.6515233007893216,-0.6412320480913608,-0.49989355218574094,UNAS,None,1653.3336,PowerLaw,none,0,0.9996611601659099,0.0010455310047640088,3.3883983409012977E-4,0.0010455310047640086,0.9949768034474707,0.009675868741341846,0.00502319655252926,0.009675868741341844,0.9920849166034766,0.007671888971732619,0.00791508339652338,0.007671888971732609,0.9949679900261333,0.0014139308036403115,0.005032009973866698,0.0014139308036403104,0.9995110215419286,5.854339797020235E-4,4.889784580713734E-4,5.854339797020239E-4,0.9652914499492842,0.056397800172705057,0.034708550050715783,0.05639780017270505,0.9854056815898052,0.013216963189137001,0.014594318410194788,0.013216963189137001,0.9461429858634253,0.025841983610965426,0.053857014136574816,0.025841983610965426,4FGL J1117.6+0217,3FGL J1117.7+0217,AGN,bcu,PMN J1117+0216
3FGL J1120.6+0713,251.53221,60.68519,-25.82399845295959,-27.89837101657046,1.6817069411968548,4.248311683769417,1.1005111097050317,0.9779082910066117,-0.4764575465656835,-0.6338690545584096,-0.961400670377093,UNAS,None,1306.9022,LogParabola,none,0,0.10481833686754893,0.13551006059421825,0.8951816631324511,0.13551006059421825,0.40003589904998704,0.24248994846095528,0.5999641009500131,0.24248994846095528,0.2886975787176991,0.07930179985480543,0.7113024212823009,0.07930179985480543,0.40455145035054413,0.07097128717093795,0.5954485496494559,0.07097128717093795,0.04391032487095013,0.07162067409907373,0.9560896751290499,0.07162067409907373,0.19366821891005667,0.2116504471319202,0.8063317810899433,0.2116504471319202,0.20492864092465185,0.10763710194858189,0.795071359075348,0.10763710194858188,0.08788754153168654,0.03158438384752417,0.9121124584683135,0.03158438384752417,4FGL J1120.6+0713,3FGL J1120.6+0713,AGN,bcu,1RXS J112041.6+071335
3FGL J1123.3-2529,279.06012,33.262474,-26.094306954752334,-27.78392208927945,-0.05405102880621044,3.8026634833418376,2.287562370300293,0.8490063360961918,-0.7452895807467409,-0.38760436452103764,-0.7959546534391646,UNAS,None,1208.337,PowerLaw,none,0,0.9993149584800404,7.194546586793825E-4,6.850415199597446E-4,7.194546586793825E-4,0.9945426088929339,0.009781246299872759,0.005457391107066061,0.009781246299872757,0.9829281977930462,0.013211980542769862,0.017071802206953788,0.01321198054276986,0.99479311671567,0.0018311913139602194,0.005206883284330054,0.0018311913139602183,0.998596124539888,0.0015457225685548475,0.0014038754601120335,0.0015457225685548473,0.9675767068419743,0.05695949465761486,0.03242329315802561,0.05695949465761486,0.9632306676970285,0.025150086016595696,0.0367693323029715,0.025150086016595703,0.9580767520655203,0.020686898994325933,0.04192324793447972,0.020686898994325933,4FGL J1123.4-2529,3FGL J1123.3-2529,AGN,fsrq,NVSS J112325-252858
3FGL J1125.1-5803,291.70667,2.9155421,-26.04422499630983,-27.223331897123497,0.6705578260625736,3.633244557530555,1.8770670890808105,-0.9976704406089724,0.632327738857522,0.02506119294583534,-0.4518025716547496,UNAS,None,8626.138,PowerLaw,none,0,0.9993846515292639,6.897721469269785E-4,6.153484707360186E-4,6.897721469269788E-4,0.9755786507464218,0.04976220544000563,0.02442134925357828,0.04976220544000563,0.9916992365194298,0.007584500995733494,0.008300763480570185,0.007584500995733489,0.9854576160062538,0.004515432322011932,0.014542383993746086,0.004515432322011932,0.9977426788959999,0.0018565045185989016,0.002257321104000051,0.0018565045185989035,0.8036133735244175,0.20053784203562522,0.19638662647558255,0.2005378420356252,0.983286093897686,0.013841831721212053,0.01671390610231395,0.013841831721212049,0.9552089418323866,0.025900120205923027,0.044791058167613404,0.025900120205923027,4FGL J1125.0-5804,3FGL J1125.1-5803,AGN,bcu,2MASS J11250388-5805404
3FGL J1129.0+3758,175.6628,69.59608,-25.501063264699802,-27.484564373691978,0.944145190576881,3.8011106245790476,2.2883708477020264,-0.09225129963034154,-0.6406026783753854,-0.5617936970519364,-0.889376990688213,UNAS,None,1619.1989,PowerLaw,none,0,0.8328669824461911,0.13604318645063618,0.16713301755380897,0.13604318645063618,0.8555431741226046,0.12648783955019674,0.14445682587739536,0.12648783955019674,0.827809361173883,0.060839458717998264,0.17219063882611688,0.06083945871799827,0.7490469514028814,0.036530754334219824,0.2509530485971186,0.036530754334219824,0.5503558649568103,0.21702086723534555,0.4496441350431895,0.21702086723534555,0.5243351670975,0.2708420250989509,0.47566483290249995,0.2708420250989509,0.5202295727597638,0.13237177679228623,0.4797704272402362,0.13237177679228623,0.23193144515868175,0.053710439618571,0.7680685548413182,0.053710439618571,4FGL J1128.8+3757,3FGL J1129.0+3758,AGN,bll,NVSS J112903+375655
3FGL J1130.7-7800,298.66125,-15.812871,-25.907177622124998,-27.51466345216207,0.8561008552678195,3.8425270668375204,1.740262508392334,-0.9904492618808212,0.6707402468482938,-0.04219475126197726,-0.29646512997111557,UNAS,None,6022.6904,PowerLaw,none,0,0.9980837011277176,0.0018220705662117733,0.001916298872282332,0.0018220705662117726,0.9856486002349452,0.029016337885423585,0.01435139976505485,0.029016337885423585,0.9902045212040312,0.007795020142327713,0.009795478795968702,0.007795020142327706,0.9861816837182107,0.0036221121081194256,0.01381831628178937,0.003622112108119425,0.9954811285318781,0.004295366904452345,0.004518871468121878,0.004295366904452345,0.8734027892208324,0.15604209295457247,0.12659721077916772,0.15604209295457244,0.9741621570815087,0.020705288105403792,0.025837842918491383,0.020705288105403792,0.9606203493806668,0.01789102935228513,0.03937965061933326,0.017891029352285134,4FGL J1130.5-7801,3FGL J1130.7-7800,AGN,bll,SUMSS J113032-780105
3FGL J1132.0-4736,289.3345,13.162734,-26.12509539794624,-27.70334107406231,-0.6223347495284817,3.461744629448992,2.1137707233428955,-0.9998312853634312,0.9957710834283647,-0.5210746263887533,-0.6938106231472982,UNAS,None,2194.085,PowerLaw,none,1,0.9996865739271742,2.970040703358611E-4,3.1342607282575384E-4,2.970040703358604E-4,0.9928710594786581,0.012296380492465809,0.007128940521341956,0.012296380492465809,0.9936676795212674,0.004862404742886292,0.00633232047873242,0.004862404742886287,0.996871552878636,0.0016954644976875286,0.00312844712136394,0.0016954644976875295,0.9988900587657921,0.001119347639396956,0.0011099412342079095,0.0011193476393969563,0.9544223696469303,0.08150030024437789,0.045577630353069644,0.08150030024437789,0.988755828582226,0.00982033491192515,0.01124417141777407,0.00982033491192515,0.9467112858185571,0.03754950675765346,0.053288714181442785,0.03754950675765346,4FGL J1132.2-4736,3FGL J1132.0-4736,AGN,bcu,SUMSS J113209-473856
3FGL J1149.1+2815,204.66978,76.18191,-26.292148441948868,-27.809132314921044,-0.24214343559480764,3.832385965734885,2.5828683376312256,-0.8439647559640501,-0.6092054285118631,-0.4836622222881815,-0.6463472320187631,UNAS,None,764.6297,PowerLaw,none,0,0.9999466304274022,4.5858023150787325E-5,5.336957259777641E-5,4.5858023150787785E-5,0.996267773005948,0.009146476738959231,0.0037322269940519535,0.009146476738959231,0.9962053413842441,0.0027500521957596843,0.003794658615755793,0.002750052195759684,0.9985056122523431,5.35390290212125E-4,0.0014943877476569008,5.35390290212124E-4,0.9998720733604819,2.0373485527631557E-4,1.279266395181499E-4,2.0373485527631698E-4,0.9774060335945383,0.04084139226842269,0.022593966405461765,0.040841392268422684,0.9882722709719556,0.011774131109707247,0.011727729028044528,0.01177413110970724,0.9800182740505932,0.01227095784592365,0.019981725949406882,0.01227095784592365,4FGL J1149.1+2819,3FGL J1149.1+2815,AGN,bcu,7C 1146+2841
3FGL J1150.7-4816,292.6232,13.370589,-26.347465235115884,-27.736820327714096,-0.14104637975912387,3.4969865958071473,2.3295881748199463,0.45270771404712706,-0.6569621824137352,-0.9018211362018765,-0.09979915355201616,UNAS,None,1298.4535,PowerLaw,none,0,0.9975052076412726,0.011683187082128878,0.002494792358727415,0.01168318708212888,0.9927578493315895,0.012747634659347305,0.007242150668410503,0.012747634659347305,0.9583864445631617,0.02410529060099147,0.041613555436838257,0.024105290600991466,0.9985987307781927,7.597451825985253E-4,0.0014012692218072483,7.597451825985257E-4,0.9773001074746589,0.029295283340204255,0.02269989252534106,0.029295283340204255,0.955002422882153,0.07770843107150147,0.04499757711784708,0.07770843107150145,0.8697308038005865,0.06833323897526668,0.13026919619941355,0.06833323897526668,0.9626027780540002,0.03501188103564513,0.03739722194599982,0.03501188103564513,4FGL J1150.6-4823,3FGL J1150.7-4816,AGN,bcu,PKS 1149-480
3FGL J1151.5+0957,260.64807,67.7741,-26.48769377735309,-27.885943000188387,-1.4173463201068428,3.7625706041690044,2.221489429473877,-0.4977767270431319,-0.692555787338802,-0.4473864183404644,-0.7503094784859478,UNAS,None,1589.9023,PowerLaw,none,0,0.999865395064654,1.2567608423856886E-4,1.3460493534614093E-4,1.2567608423856753E-4,0.9963497908600502,0.008739623958198332,0.0036502091399499273,0.00873962395819833,0.996312721041801,0.003391011292007054,0.0036872789581988896,0.0033910112920070485,0.9999546390959363,2.8799463240295735E-5,4.5360904063744005E-5,2.8799463240296135E-5,0.9998398074685243,1.563768836052585E-4,1.6019253147561818E-4,1.5637688360525847E-4,0.9816136240152818,0.03480482292703049,0.018386375984718078,0.03480482292703049,0.9907626100913324,0.009407080766780599,0.009237389908667645,0.009407080766780604,0.9988751633528309,0.0011202173602351618,0.0011248366471691166,0.001120217360235163,4FGL J1151.3+0957,3FGL J1151.5+0957,AGN,bcu,NVSS J115117+095826
3FGL J1151.8-6108,295.8008,0.8997268,-25.03880868568387,-26.82138666573839,0.8235445724915215,3.8676329176743534,2.4333627223968506,-0.4257508117371484,-0.06099802049235512,-0.848115060638613,-0.932233611675554,UNAS,None,1063.8447,PowerLaw,none,517,0.10983282195966258,0.1371493043896696,0.8901671780403374,0.1371493043896696,0.7612783098786579,0.17517012359070572,0.23872169012134226,0.17517012359070572,0.6118480241264583,0.07464198922638325,0.38815197587354167,0.07464198922638325,0.7748559368395818,0.03809386760408412,0.22514406316041818,0.03809386760408411,0.01965242889917771,0.032759248237801845,0.9803475711008223,0.032759248237801845,0.19016361402793214,0.159552997057936,0.8098363859720678,0.159552997057936,0.27300397389057873,0.08633647020632614,0.7269960261094214,0.08633647020632612,0.21930591755203324,0.05855928218116553,0.7806940824479668,0.05855928218116553,4FGL J1152.0-6107,3FGL J1151.8-6108,PSR,PSR,PSR J1151-6108
3FGL J1200.4+0202,274.81683,62.0972,-25.88921304052145,-27.722385508007935,0.48497978098194827,4.021621324553269,2.035517692565918,-0.7272655277788749,-0.33533827709321523,-0.318552261714635,-0.741719554706702,UNAS,None,2072.598,PowerLaw,none,0,0.9995149198845861,5.577952520661866E-4,4.850801154139347E-4,5.577952520661862E-4,0.9939456659046464,0.010117364019369142,0.0060543340953535685,0.010117364019369142,0.9966800530189387,0.0027890375117570502,0.0033199469810613618,0.0027890375117570476,0.985083370704199,0.0037696379824365793,0.014916629295800926,0.0037696379824365767,0.9981372012621991,0.001970103606258314,0.0018627987378009735,0.001970103606258315,0.9517427965282086,0.06979608588343623,0.048257203471791466,0.06979608588343622,0.9924021095428573,0.008527915443301635,0.007597890457142554,0.008527915443301635,0.8979975797263581,0.04289535276250564,0.10200242027364204,0.04289535276250563,4FGL J1200.2+0201,3FGL J1200.4+0202,AGN,bcu,87GB 115739.6+021927
3FGL J1200.9-1432,285.0212,46.56981,-26.30780123363942,-27.71358722762043,0.15208346505759035,3.9961779877222674,2.2530088424682617,-0.9236928729371796,-0.441968610713654,-0.24120506912196016,-0.5730966860935209,UNAS,None,1573.3981,PowerLaw,none,0,0.9998253089732874,1.5840412078992004E-4,1.7469102671259664E-4,1.5840412078992243E-4,0.9950963621680681,0.009587981568913953,0.004903637831931964,0.009587981568913951,0.9941329736930763,0.00674303707843788,0.005867026306923662,0.0067430370784378755,0.9983371201605369,5.134560747327454E-4,0.0016628798394630764,5.134560747327445E-4,0.9995170883049433,5.894555529153154E-4,4.8291169505648924E-4,5.89455552915313E-4,0.970114864847038,0.06017494920859681,0.029885135152962043,0.06017494920859681,0.9780987342548014,0.020944734017399668,0.021901265745198583,0.02094473401739966,0.9893431119097574,0.006005039571886969,0.010656888090242586,0.0060050395718869685,4FGL J1200.8-1429,3FGL J1200.9-1432,AGN,bcu,NVSS J120055-143040
3FGL J1205.9+3315,178.2323,78.42608,-26.34020685836746,-27.90958848134429,0.6484088682474283,3.749401118683075,2.7144649028778076,-0.9366249220258398,-0.4835679820396297,-0.6253459322892745,-0.31235360769648135,UNAS,None,562.41113,PowerLaw,none,0,0.9998416675841119,2.2695907531641158E-4,1.5833241588810142E-4,2.2695907531641155E-4,0.9943054780563635,0.010287787119000637,0.005694521943636399,0.010287787119000639,0.9912968679475558,0.00706430642004661,0.00870313205244409,0.007064306420046604,0.9835360107185052,0.005698989990187097,0.01646398928149486,0.005698989990187097,0.9992319614881535,0.0013802617074606747,7.680385118465579E-4,0.0013802617074606728,0.923590510894091,0.11432132562726227,0.07640948910590901,0.11432132562726227,0.9633887180991924,0.02411702869101552,0.03661128190080757,0.02411702869101551,0.8339571084798076,0.08526774208714742,0.16604289152019236,0.08526774208714742,4FGL J1205.8+3321,3FGL J1205.9+3315,AGN,bcu,SDSS J120542.82+332146.9
3FGL J1208.4-6239,298.02283,-0.19969934,-24.019350046651102,-26.03892865393875,1.7572167277948993,4.165737200888863,1.4249844831905283,0.8108492463021626,-0.35549866525889007,-0.6584084037068938,-0.9266376299454638,UNAS,None,2153.6921,LogParabola,none,0,0.006944465043981353,0.01586167132378513,0.9930555349560186,0.01586167132378513,0.10900013092897927,0.1344791385365209,0.8909998690710207,0.1344791385365209,0.11792588036596709,0.0520515433768762,0.8820741196340328,0.0520515433768762,0.322782834503686,0.05872934023038291,0.677217165496314,0.05872934023038291,8.802345821619867E-4,0.0011789972388740796,0.999119765417838,0.0011789972388740796,0.029187090830131768,0.05720728494812655,0.9708129091698683,0.05720728494812655,0.02669699966063309,0.031224904713929327,0.9733030003393669,0.031224904713929334,0.08967970027725701,0.03403091492805772,0.9103202997227429,0.03403091492805772,4FGL J1208.2-6237,3FGL J1208.4-6239,PSR,PSR,PSR J1208-6238
3FGL J1209.9+7607,126.20193,40.739056,-26.28939400020268,-28.11373940349157,-0.3000802442493672,3.7200466533297236,2.397963285446167,-0.6745743196659985,-0.7521874667173101,-0.27452734219068364,-0.9138750190994968,UNAS,None,1003.5752,PowerLaw,none,0,0.9960136712678854,0.00581751926196,0.003986328732114542,0.00581751926196,0.9952122445459308,0.009360619326212571,0.004787755454069225,0.009360619326212571,0.9625055474188691,0.019683245411654098,0.03749445258113098,0.019683245411654098,0.9962030775685878,0.0015170351924164223,0.003796922431412198,0.0015170351924164223,0.9816337123156413,0.030783352060203654,0.018366287684358704,0.03078335206020365,0.959158423193195,0.06567808603080182,0.040841576806805086,0.0656780860308018,0.9312797131824858,0.04752230817759818,0.06872028681751424,0.047522308177598185,0.9551670679620661,0.0297050503393534,0.04483293203793384,0.029705050339353396,4FGL J1209.4+7608,3FGL J1209.9+7607,AGN,bcu,2MASS J12093020+7609120
3FGL J1215.9-1926,291.53424,42.649998,-26.176882398676867,-27.730146448839026,-2.7974040578930994,3.503434356539115,2.4142911434173584,-0.8085281182845749,-0.6232493128049751,-0.42970747637538387,-0.9134815309723237,UNAS,None,931.48193,PowerLaw,none,0,0.9692888461559779,0.03339362653524563,0.030711153844022072,0.033393626535245635,0.9958179238479781,0.00910794272507436,0.004182076152021983,0.00910794272507436,0.9374661195633593,0.02821463819910952,0.0625338804366407,0.028214638199109524,0.9999974035025597,3.427458769462041E-6,2.596497440381521E-6,3.4274587694644917E-6,0.9619748844095488,0.033862930521271345,0.03802511559045111,0.033862930521271345,0.9783437791355603,0.04934879235044976,0.02165622086443968,0.04934879235044976,0.8855423495226684,0.06090240580031915,0.11445765047733167,0.06090240580031916,0.9998472469359769,2.3034254591975073E-4,1.5275306402312582E-4,2.3034254591975019E-4,4FGL J1214.6-1926,3FGL J1215.9-1926,AGN,bcu,PKS B1211-190
3FGL J1220.1-3715,296.06598,25.2004,-26.078180009272348,-27.741986653684517,-0.23646333830710425,3.736763944292881,2.04681396484375,0.4759140856413254,-0.5536652247733336,-0.5781351379168628,-0.2294161173973815,UNAS,None,2428.5615,PowerLaw,none,0,0.9997440827873779,2.204044682897952E-4,2.559172126220841E-4,2.2040446828979518E-4,0.9946273705694657,0.01018283512434439,0.005372629430534262,0.01018283512434439,0.9953888567477479,0.003429755313161565,0.00461114325225207,0.0034297553131615666,0.9993412537923421,2.809947698651304E-4,6.587462076579529E-4,2.80994769865132E-4,0.9993411774480893,6.38974192878307E-4,6.588225519106958E-4,6.389741928783053E-4,0.9691051166988054,0.0654422673636476,0.03089488330119462,0.0654422673636476,0.9909569362193199,0.008880275146575781,0.009043063780680054,0.008880275146575786,0.9913965029002484,0.0059902737401006986,0.008603497099751636,0.0059902737401006986,4FGL J1220.2-3713,3FGL J1220.1-3715,AGN,bcu,2MASS J12201982-3714137
3FGL J1220.3+6055,129.64096,55.79293,-26.771589826178534,-28.12744953400855,0.10989916726332614,3.9028677594122185,2.5170960426330566,-0.6597871222117866,-0.807828993075042,-0.8894136004596442,0.5717278106249435,UNAS,None,942.51276,PowerLaw,none,0,0.9835052769116214,0.1194823571399624,0.01649472308837856,0.1194823571399624,0.9962598460426366,0.009304611516396147,0.0037401539573633943,0.009304611516396147,0.9702412131506493,0.025062196403720236,0.029758786849350734,0.02506219640372023,0.9999024113111832,7.862610804254868E-5,9.758868881690006E-5,7.862610804254667E-5,0.9952270994912701,0.0189273795183675,0.004772900508729855,0.0189273795183675,0.9770396780140331,0.045609537805423456,0.022960321985966963,0.045609537805423456,0.925836182201173,0.05380597434270095,0.07416381779882693,0.05380597434270096,0.9973608783765896,0.0038763000062008238,0.002639121623410424,0.003876300006200823,4FGL J1219.9+6056,3FGL J1220.3+6055,AGN,bcu,87GB 121716.0+611442
3FGL J1221.5-0632,289.71317,55.55176,-25.383482284817273,-27.569538356866893,0.7176262170787437,3.9615904117607017,2.2497928142547607,-0.4558769081547211,-0.49880469388362186,-0.5619358398216965,-0.9626015286911563,UNAS,None,1255.9484,PowerLaw,none,0,0.8917708552412992,0.10789364335475889,0.1082291447587009,0.10789364335475887,0.9585461613166535,0.037560310529993264,0.041453838683346435,0.037560310529993264,0.829677578458416,0.055947650337195294,0.17032242154158395,0.0559476503371953,0.8611000221085702,0.0255132578975142,0.13889997789142974,0.0255132578975142,0.6627130570193608,0.19851309704931755,0.33728694298063916,0.19851309704931755,0.7011330018538693,0.2118764081845685,0.2988669981461309,0.2118764081845685,0.6614369475587808,0.09908751809504329,0.33856305244121915,0.09908751809504329,0.35547930702815494,0.07750754171715539,0.644520692971845,0.07750754171715539,4FGL J1221.4-0634,3FGL J1221.5-0632,PSR,PSR,PSR J1221-0633
3FGL J1222.7+7952,124.51282,37.173252,-26.75859805848191,-28.004475286282815,-0.7525014474369156,3.8462244948736504,1.737262487411499,0.9978901348157021,-0.4398581104193422,-0.49139232499936175,-0.11265417819313175,UNAS,None,7489.31,PowerLaw,none,0,0.9998865008983353,1.0943626625041111E-4,1.1349910166481275E-4,1.094362662504113E-4,0.9960160387699346,0.008929270320075892,0.003983961230065324,0.008929270320075892,0.9949754051538141,0.004412488173793898,0.005024594846185834,0.004412488173793892,0.9999660046966036,1.9109036303114052E-5,3.399530339647058E-5,1.9109036303113737E-5,0.9997973145086904,1.7680702238160448E-4,2.0268549130980117E-4,1.768070223816051E-4,0.9734388182195535,0.054701147725310886,0.02656118178044659,0.05470114772531088,0.9913840999184494,0.008660035115823092,0.008615900081550555,0.008660035115823096,0.9996289608103609,3.6469828765391924E-4,3.7103918963916595E-4,3.646982876539196E-4,4FGL J1223.9+7954,3FGL J1222.7+7952,AGN,bll,NVSS J122358+795329
3FGL J1223.2+1215,277.57047,73.72789,-26.335930908532852,-27.82998838322156,0.5906881514578074,3.670978212465342,2.213142156600952,-0.8662469220552407,-0.025507837568691037,-0.6130098485430402,-0.8254535059284659,UNAS,None,1490.0172,PowerLaw,none,0,0.9890628542410476,0.01006562680256563,0.01093714575895247,0.010065626802565626,0.9793945432780827,0.023285469372434513,0.020605456721917197,0.023285469372434513,0.9565902364693729,0.025002658268500903,0.04340976353062696,0.025002658268500896,0.9081199858180801,0.021402256403474915,0.09188001418191995,0.021402256403474915,0.9656661369782946,0.032878179277114686,0.034333863021705324,0.032878179277114686,0.7731664393133255,0.20919623895003922,0.22683356068667446,0.20919623895003922,0.8775552609192816,0.055479613356299896,0.12244473908071829,0.055479613356299896,0.415779281393832,0.09666731082152012,0.584220718606168,0.09666731082152012,4FGL J1223.3+1213,3FGL J1223.2+1215,AGN,bll,MG1 J122332+1208
3FGL J1223.3+0818,282.182,70.04557,-26.227664796908734,-27.793197589467596,0.5411057592890886,3.695785237890264,1.9848448038101196,-0.6628936291072391,-0.16138620679596472,-0.23807020906420984,-0.8739264667799381,UNAS,None,2455.9136,PowerLaw,none,0,0.9809617779294606,0.01743890140700373,0.019038222070539512,0.01743890140700373,0.9871084656083611,0.018452816724946645,0.012891534391638924,0.018452816724946645,0.8787713012135043,0.047202711013471094,0.12122869878649573,0.04720271101347111,0.9452240683064264,0.015507743635847244,0.05477593169357358,0.015507743635847242,0.949207680858321,0.05134149035315599,0.050792319141679074,0.05134149035315599,0.8759301174128421,0.13546490745101522,0.12406988258715779,0.13546490745101522,0.8781074442500316,0.05532367533495429,0.12189255574996821,0.05532367533495429,0.6852478764215152,0.1260101343311684,0.3147521235784848,0.1260101343311684,4FGL J1223.5+0818,3FGL J1223.3+0818,AGN,bll,SDSS J122327.49+082030.4
3FGL J1225.4-3448,296.9003,27.759865,-26.730114553831704,-27.879167993287226,-1.2934448466586834,3.524079878469234,1.7596994638442993,-0.3468146323285895,-0.19687962106965373,-0.4859422105315137,0.1073890500507265,UNAS,None,6984.209,PowerLaw,none,0,0.9996894382715155,2.833084672688135E-4,3.105617284846277E-4,2.8330846726881323E-4,0.9955266528806742,0.009141419674818298,0.004473347119325904,0.009141419674818296,0.9938668766268879,0.005283440358569162,0.006133123373112076,0.005283440358569166,0.999992866708406,5.018315793160384E-6,7.133291593936163E-6,5.018315793159409E-6,0.9991163810875859,7.967459832121314E-4,8.836189124140325E-4,7.967459832121306E-4,0.9747006017102574,0.059286947956023836,0.025299398289742654,0.059286947956023836,0.9890766288305589,0.010281341792675192,0.010923371169441094,0.0102813417926752,0.9998417719466014,1.8530850077708822E-4,1.5822805339859008E-4,1.8530850077708825E-4,4FGL J1225.3-3446,3FGL J1225.4-3448,AGN,bcu,1RXS J122534.0-344737
3FGL J1228.4-0317,291.71353,59.07458,-26.089551815816325,-27.683793949197668,-6.159318768574355,3.943172196987055,2.271963357925415,-0.2229206052524063,-0.5346192764690801,-0.4897545927115875,-0.6861033127631293,UNAS,None,1458.8824,PowerLaw,none,0,0.9996856611095164,5.254256117861765E-4,3.143388904836282E-4,5.254256117861759E-4,0.9961297000367463,0.00864564029436843,0.0038702999632538003,0.008645640294368429,0.9908363832294735,0.009272188420805905,0.009163616770526392,0.009272188420805906,0.9999999999839535,7.407626503846355E-11,1.6046446428025583E-11,7.407626360518564E-11,0.999199989103278,9.938879940098737E-4,8.000108967220493E-4,9.938879940098741E-4,0.9802521284111124,0.04659546434291586,0.019747871588887734,0.046595464342915865,0.9755703330383351,0.02199198323855786,0.024429666961664893,0.021991983238557864,0.9999999963733754,1.373082874897228E-8,3.626624552394652E-9,1.3730828749012186E-8,4FGL J1228.7-0318,3FGL J1228.4-0317,AGN,bcu,NVSS J122900-031758
3FGL J1232.5-3720,298.77805,25.377394,-26.26971265585077,-27.762504292336764,-0.2177023066999128,4.034229835411524,1.9247106313705444,-0.8982353158306955,-0.23000268379074512,-0.39372695242662176,-0.3205922789653524,UNAS,None,3936.3057,PowerLaw,none,0,0.9998478863643082,1.273139050301479E-4,1.521136356917456E-4,1.2731390503014996E-4,0.9948255699316835,0.010056898520222582,0.0051744300683164626,0.010056898520222582,0.996962496912266,0.0032050332913633153,0.0030375030877339312,0.003205033291363314,0.9997498574810448,9.577690504811628E-5,2.5014251895518375E-4,9.577690504811426E-5,0.9997342123946313,2.407100531065854E-4,2.6578760536867063E-4,2.4071005310658485E-4,0.9705497244172693,0.06436252177215797,0.029450275582730584,0.06436252177215797,0.9963735736099543,0.005068232001574492,0.003626426390045716,0.005068232001574492,0.9978114366251919,0.0013633497655885767,0.0021885633748082063,0.001363349765588577,4FGL J1232.5-3720,3FGL J1232.5-3720,AGN,bcu,NVSS J123235-372051
3FGL J1234.7-0437,295.0873,57.996407,-26.54012268115147,-27.701478449606498,0.3921482557326515,3.8643974536668613,1.6491081714630127,-0.9947817735830332,0.6833329992113973,-0.905019212673512,0.7612817751224916,UNAS,None,8848.023,PowerLaw,none,512,0.9987138045622888,0.0017165057547945354,0.0012861954377113149,0.001716505754794536,0.9953497528786922,0.010257473621530299,0.004650247121307794,0.010257473621530297,0.9807858522359366,0.013488485571677124,0.019214147764063303,0.013488485571677125,0.9997746974136994,2.310023773635127E-4,2.2530258630050202E-4,2.3100237736351216E-4,0.9874348198705518,0.014254595866137526,0.012565180129448164,0.014254595866137526,0.9725430754426302,0.05965255283840465,0.027456924557369925,0.05965255283840465,0.955477860803763,0.027039697504003823,0.04452213919623711,0.027039697504003826,0.9941105126757522,0.010216790502692063,0.005889487324247779,0.010216790502692065,4FGL J1234.7-0434,3FGL J1234.7-0437,AGN,bcu,NVSS J123444-043623
3FGL J1239.1-1158,298.1939,50.781433,-25.679061552581427,-27.61381303923293,1.066453159563654,3.908514584551278,3.0667128562927246,-0.8404233014066502,-0.8716208234702906,-0.4809180049628415,-0.6579625654121772,UNAS,None,270.1581,PowerLaw,none,0,0.9985343661276108,0.0016466101147995932,0.0014656338723891542,0.001646610114799593,0.8965320774950698,0.10158277869801134,0.10346792250493028,0.10158277869801134,0.9747732621876283,0.01754364188515269,0.02522673781237176,0.017543641885152693,0.8741212635377558,0.03174683399396568,0.12587873646224415,0.03174683399396568,0.9977124568599913,0.003172176117568191,0.0022875431400085655,0.0031721761175681914,0.4953991321371656,0.2683964774073069,0.5046008678628344,0.2683964774073069,0.9260083053660445,0.039645011985459826,0.07399169463395554,0.039645011985459826,0.48743547671899207,0.11719478712406396,0.512564523281008,0.11719478712406398,4FGL J1238.5-1201,3FGL J1239.1-1158,AGN,fsrq,TXS 1235-117
3FGL J1240.3-7149,302.05402,-8.97308,-25.307706458108196,-27.313725237693912,-1.262893463165315,4.249966414506107,1.9647562503814697,-0.7250824382350293,-0.6245277069273383,-0.4292809959476294,-0.29574668253391495,UNAS,None,3672.5571,PowerLaw,none,0,0.9996256593099832,2.968483421413742E-4,3.743406900167715E-4,2.968483421413748E-4,0.9904684616450226,0.017358755750055434,0.009531538354977451,0.017358755750055434,0.9973243367406794,0.0027568038034604956,0.002675663259320575,0.0027568038034604947,0.9999940645879314,4.120215514293843E-6,5.9354120686879366E-6,4.120215514293495E-6,0.9996068866579416,3.5293611082612414E-4,3.9311334205837344E-4,3.529361108261246E-4,0.9295563577209441,0.11310132206295812,0.07044364227905592,0.11310132206295812,0.993737230854105,0.008564444970825136,0.0062627691458948895,0.008564444970825138,0.999927961094229,6.524256850118059E-5,7.203890577096082E-5,6.524256850118097E-5,4FGL J1240.4-7148,3FGL J1240.3-7149,AGN,bcu,2MASS J12402118-7148578
3FGL J1249.1-2808,302.3248,34.72543,-25.86410856619553,-27.66769315801608,-0.7370601241566249,3.908716611489222,2.0666720867156982,-0.7768265890843358,-0.4869154685941288,-0.45962667443132943,-0.4775119825876991,UNAS,None,2234.5183,PowerLaw,none,0,0.9998147860040331,1.2335291151236339E-4,1.8521399596704274E-4,1.233529115123649E-4,0.9954096697929258,0.009341636023691292,0.004590330207074182,0.00934163602369129,0.9977511992462827,0.001022741051722783,0.0022488007537171733,0.0010227410517227812,0.9998360402618182,7.971433372071744E-5,1.6395973818178337E-4,7.971433372071827E-5,0.9996247499777736,2.9765703922148603E-4,3.7525002222642967E-4,2.976570392214846E-4,0.9748684003830533,0.05502470893920752,0.025131599616946748,0.05502470893920752,0.9973638320271032,0.0032868843656412134,0.002636167972896787,0.003286884365641216,0.9974685317701439,0.0018502791445377035,0.002531468229856025,0.0018502791445377028,4FGL J1249.2-2809,3FGL J1249.1-2808,AGN,bcu,NVSS J124919-280833
3FGL J1249.5-0546,302.0575,57.089054,-25.952455019380103,-27.427028551229668,-0.5079840001861807,3.962599757454958,2.4129111766815186,0.9772205101258166,-0.9067394203866775,-0.1309129098436177,-0.7702511747344162,UNAS,None,1453.2872,PowerLaw,none,0,0.9994351344529075,6.633133350856676E-4,5.648655470924617E-4,6.633133350856685E-4,0.9952454199495979,0.011761628483108312,0.004754580050402049,0.01176162848310831,0.9884151359810528,0.009610206457881985,0.01158486401894723,0.009610206457881982,0.9996011059835062,2.0132744411004887E-4,3.988940164938537E-4,2.0132744411004963E-4,0.9997011249253303,4.329707226323846E-4,2.9887507466962605E-4,4.329707226323833E-4,0.9753527591864206,0.05267521232071188,0.024647240813579326,0.05267521232071188,0.9792962872496443,0.016336502941044825,0.020703712750355614,0.016336502941044825,0.9977869020171194,0.0017202020889545391,0.0022130979828806933,0.0017202020889545402,4FGL J1249.3-0545,3FGL J1249.5-0546,AGN,bcu,GALEXASC J124919.46-054539.7
3FGL J1259.5-3231,304.91248,30.32182,-25.54896940993216,-27.439804458487178,-3.299476021451219,4.120455545969162,2.714160680770874,-0.8064412491690788,-0.728480497740078,-0.7297829440708427,-0.9998826042462824,UNAS,None,441.6026,PowerLaw,none,0,0.9959032788673546,0.0042731583670717384,0.004096721132645372,0.004273158367071739,0.9956674146392606,0.009129233738420204,0.004332585360739452,0.009129233738420202,0.9778720337896247,0.012863864746564216,0.022127966210375216,0.012863864746564218,0.9999997637298313,3.74444996220965E-7,2.3627016872800357E-7,3.7444499622071945E-7,0.9943188969709464,0.007360830407821914,0.005681103029053568,0.007360830407821914,0.9769302855620715,0.05434220580803557,0.023069714437928455,0.05434220580803557,0.9571270846105433,0.028881471153097613,0.04287291538945668,0.028881471153097613,0.9999826520281271,2.841681718794331E-5,1.734797187294129E-5,2.8416817187944853E-5,4FGL J1259.7-3223,3FGL J1259.5-3231,AGN,bll,LEDA 4075145
3FGL J1301.5+3333,104.78095,83.20579,-25.99576664995458,-27.836757669899452,0.9986343686822006,4.142459963432439,2.3971707820892334,-0.3801632139914247,-0.5406376819812049,-0.7719069882808707,-0.9999715974318741,UNAS,None,1048.1406,PowerLaw,none,0,0.985744649869632,0.023438768289772694,0.01425535013036798,0.023438768289772698,0.9103683059991877,0.11572037332731419,0.08963169400081245,0.11572037332731419,0.9136583909934303,0.03645698958500166,0.0863416090065697,0.03645698958500165,0.8058085823355466,0.03692089748730917,0.19419141766445347,0.03692089748730917,0.9173725465119962,0.0961251833242275,0.08262745348800375,0.0961251833242275,0.6604448635185182,0.2803404123090852,0.3395551364814818,0.2803404123090852,0.7032872702322212,0.11011600537623324,0.29671272976777874,0.11011600537623326,0.2724292703073996,0.07085832662848188,0.7275707296926005,0.07085832662848189,4FGL J1301.6+3336,3FGL J1301.5+3333,AGN,fsrq,MG2 J130126+3337
3FGL J1304.6+1200,315.18924,74.56194,-26.108101547811565,-27.74589359912534,0.8169165955347909,3.9635537403439454,2.3732213973999023,-0.35508302553680965,-0.5676526584705588,-0.9447871964916358,-0.8987250765928609,UNAS,None,971.0192,PowerLaw,none,0,0.820953966668393,0.1513294538900097,0.17904603333160699,0.1513294538900097,0.9606560800857371,0.04278402168910844,0.03934391991426287,0.04278402168910844,0.8882090118110887,0.04016737703716973,0.11179098818891138,0.04016737703716974,0.8535088362129961,0.031107005687617525,0.146491163787004,0.03110700568761753,0.6702386454691011,0.21588673776647507,0.329761354530899,0.21588673776647507,0.6517697072043961,0.2543135349190743,0.34823029279560375,0.2543135349190743,0.728761568844118,0.0924972370747233,0.2712384311558818,0.0924972370747233,0.23764696072339841,0.07982673968849682,0.7623530392766015,0.07982673968849682,4FGL J1304.4+1203,3FGL J1304.6+1200,PSR,psr,PSR J1304+12
3FGL J1306.8-4031,306.1055,22.243616,-24.943030849118756,-27.499691236118263,-1.1478072055734214,3.77914229740734,2.540673017501831,-0.7075433917556805,-0.6856452037228239,-0.6937042546319352,-0.9150426543533188,UNAS,None,561.4593,PowerLaw,none,0,0.9281286571714101,0.07672304960573349,0.07187134282858985,0.07672304960573349,0.9944894337000112,0.011272569906965934,0.005510566299988815,0.011272569906965934,0.8941035540625292,0.04152659879627155,0.10589644593747086,0.041526598796271554,0.9991251909290879,6.010668822485226E-4,8.74809070912091E-4,6.010668822485233E-4,0.8263492195632834,0.15913736996699654,0.17365078043671656,0.15913736996699654,0.9676417968726972,0.06459301554485689,0.032358203127302754,0.06459301554485689,0.802664883296739,0.07423794402439662,0.19733511670326093,0.07423794402439662,0.9682001918180272,0.02659777387962881,0.03179980818197291,0.02659777387962881,4FGL J1306.8-4035,3FGL J1306.8-4031,PSR,psr,PSR J1306-4035
3FGL J1315.7-0732,313.448,54.825226,-25.40043460656992,-27.509005318849095,-1.6368272522400715,4.283317234276515,2.019185781478882,-0.2255767720868482,-0.487078688301801,-0.6753340218226581,-0.17226304010572935,UNAS,None,2099.5554,PowerLaw,none,0,0.9994279849367215,5.222721187710463E-4,5.72015063278461E-4,5.222721187710464E-4,0.9957819296417872,0.008904593224268287,0.004218070358212728,0.008904593224268287,0.9899983461876235,0.008258165094554135,0.010001653812376506,0.008258165094554128,0.9999978199641109,1.7310059352425736E-6,2.180035889195897E-6,1.73100593524179E-6,0.9988415298181701,0.0010900094789487197,0.0011584701818298795,0.0010900094789487195,0.9778055343603012,0.050102733951626614,0.022194465639698888,0.050102733951626614,0.9793770230413574,0.016323904329291546,0.020622976958642632,0.01632390432929155,0.9999423139000174,7.196219749524446E-5,5.7686099982578474E-5,7.196219749524662E-5,4FGL J1315.9-0732,3FGL J1315.7-0732,AGN,bll,NVSS J131552-073301
3FGL J1329.1-0536,319.91037,56.013855,-25.77626247136588,-27.250776824549916,-0.33674603823490734,3.92453677258975,2.351588249206543,-0.517743136985908,-0.6152882579861745,-0.5273749893669737,-0.7329938942184726,UNAS,None,1727.6458,PowerLaw,none,256,0.9996838017523637,2.621626733356205E-4,3.1619824763626746E-4,2.621626733356209E-4,0.9950421296408613,0.012007782148837761,0.004957870359138827,0.012007782148837761,0.994002079621065,0.004826061705878707,0.005997920378934953,0.004826061705878703,0.9988954239609086,4.1574893905619936E-4,0.0011045760390913301,4.1574893905619843E-4,0.9990248757010592,0.001148965616590141,9.751242989407514E-4,0.0011489656165901412,0.9723175547343041,0.056141230591475653,0.027682445265695896,0.056141230591475653,0.9657212076313801,0.023289932783849398,0.034278792368619845,0.023289932783849394,0.9857483174674808,0.008208634893089534,0.014251682532519185,0.008208634893089534,4FGL J1329.4-0530,3FGL J1329.1-0536,AGN,bcu,HE 1326-0516
3FGL J1330.4+5641,112.32876,59.629963,-26.39297746490588,-27.968848659913682,-0.04749411759902243,3.913824665155535,2.9955639839172363,-0.6616215525605406,-0.9376936954297599,-0.06784408849727519,-0.6290822801223918,UNAS,None,341.9843,PowerLaw,none,257,0.9999788655705836,1.607222494624566E-5,2.1134429416413487E-5,1.6072224946245717E-5,0.9962845346130782,0.008822402513336667,0.0037154653869218676,0.008822402513336668,0.9942381952251559,0.008794951713040846,0.005761804774844122,0.008794951713040839,0.9988131586337832,4.954305421461203E-4,0.0011868413662168003,4.954305421461221E-4,0.9999816824519807,1.953229384731786E-5,1.8317548019196958E-5,1.9532293847317784E-5,0.9768018154935455,0.04173422661286076,0.023198184506454445,0.041734226612860754,0.9941531556500731,0.006759099204568406,0.005846844349926815,0.006759099204568405,0.993504341770825,0.005115864587058153,0.006495658229174925,0.005115864587058153,4FGL J1331.0+5653,3FGL J1330.4+5641,AGN,bll,RX J1331.0+5655
3FGL J1335.1-5655,308.8954,5.4412484,-25.07243118753725,-26.99330733285085,0.5545741028241151,4.192567121979605,2.337999105453491,-0.49894515414835544,-0.6829702235276233,-0.45387696641289843,-0.9363459458094713,UNAS,None,1558.586,PowerLaw,none,0,0.9683928059893543,0.031098796913939054,0.03160719401064561,0.031098796913939054,0.9816223246637499,0.027713219132849503,0.018377675336250184,0.027713219132849506,0.9222039695480531,0.03689142249960619,0.0777960304519469,0.03689142249960619,0.9770459200321294,0.0053380904794369044,0.02295407996787059,0.005338090479436906,0.8773249829930029,0.11146050263944093,0.12267501700699711,0.11146050263944092,0.8388345987236865,0.1573909909565489,0.16116540127631362,0.1573909909565489,0.7831593615999809,0.07158130710102854,0.21684063840001905,0.07158130710102856,0.8637584180110198,0.04970267492143982,0.1362415819889802,0.04970267492143982,4FGL J1335.0-5656,3FGL J1335.1-5655,PSR,psr,PSR J1335-5656
3FGL J1348.5-7150,307.4035,-9.465131,-25.736539462178886,-27.351803848641236,0.4185367479301735,4.062645872107694,2.637740135192871,-0.7606272796648709,-0.837086650299732,-0.23920230669593306,-0.7161697600122421,UNAS,None,656.77026,PowerLaw,none,0,0.9996984222607784,8.161873923619723E-4,3.0157773922151855E-4,8.161873923619721E-4,0.9855288500488105,0.024850459131360993,0.014471149951189425,0.024850459131360993,0.9958070739878871,0.003255496369312443,0.004192926012112767,0.003255496369312448,0.9945864910440175,0.0015700038462516993,0.005413508955982427,0.0015700038462516986,0.9993590442555864,8.958017909328115E-4,6.409557444135264E-4,8.958017909328113E-4,0.8725825253555252,0.14087781702355964,0.1274174746444749,0.14087781702355964,0.9811355568117792,0.016440330757049985,0.018864443188220822,0.01644033075704998,0.9736722631071548,0.01424395151378065,0.026327736892845142,0.014243951513780648,4FGL J1349.5-7153,3FGL J1348.5-7150,AGN,bcu,2MASS J13490974-7152510
3FGL J1350.4-6224,309.7097,-0.31989783,-24.41091590660048,-26.45285219779332,1.8208090247978184,4.064596405277353,0.740955007376668,0.9992772719244135,-0.2672135225086611,-0.5666631178297894,-0.9999935569892606,UNAS,None,2450.8237,LogParabola,none,4,0.004067455317704387,0.017734964439103704,0.9959325446822955,0.017734964439103704,0.07723614533898708,0.13021280522250944,0.922763854661013,0.13021280522250944,0.08662604872334356,0.044411118280719815,0.9133739512766564,0.04441111828071981,0.2090463977174216,0.054676938275278586,0.7909536022825785,0.05467693827527859,0.008830623674405826,0.05297987627083593,0.9911693763255943,0.05297987627083594,0.02280961926485746,0.05563369630836922,0.9771903807351425,0.05563369630836922,0.02981565719849662,0.028102301165132557,0.9701843428015033,0.028102301165132553,0.048244521403997195,0.023805251812124076,0.9517554785960028,0.023805251812124076,4FGL J1350.6-6224,3FGL J1350.4-6224,PSR,PSR,PSR J1350-6225
3FGL J1403.1+1304,356.53198,68.118645,-26.499038855790488,-27.933934255992618,0.8120506853970635,3.8461571063182634,2.2657086849212646,-0.6502785321683574,-0.4250927296602364,-0.7651472394180806,-0.9999488035022772,UNAS,None,1299.6263,PowerLaw,none,0,0.9593010898211536,0.0618615037890229,0.04069891017884645,0.0618615037890229,0.924719900936922,0.0681728741024334,0.07528009906307792,0.0681728741024334,0.8490471087061614,0.05109155908391825,0.15095289129383854,0.05109155908391826,0.8183310643622679,0.038445458458483364,0.1816689356377322,0.038445458458483364,0.8789453426730033,0.12197721624157316,0.12105465732699668,0.12197721624157316,0.5191403315426012,0.2680978411639673,0.4808596684573988,0.26809784116396723,0.6512233720612762,0.09380102684662345,0.34877662793872366,0.09380102684662342,0.21723182084098247,0.06715117790380716,0.7827681791590175,0.06715117790380716,4FGL J1402.7+1306,3FGL J1403.1+1304,PSR,psr,PSR J1402+13
3FGL J1411.4-0724,335.07053,50.39902,-26.50596367129033,-27.700731394213022,-0.7097723333603221,3.6178127124308124,1.8979145288467407,0.05470661322567505,0.5501157158611147,-0.582382895821202,-0.2684072919400158,UNAS,None,4996.416,PowerLaw,none,0,0.9997053866290169,2.484408642774032E-4,2.946133709830673E-4,2.48440864277401E-4,0.9952676799923552,0.011827196470539224,0.004732320007644838,0.011827196470539222,0.9933490763144721,0.005326653013359821,0.006650923685527971,0.005326653013359817,0.9997662905275547,1.228553324427723E-4,2.3370947244529962E-4,1.2285533244277077E-4,0.9993416914245075,6.068327553224224E-4,6.583085754926254E-4,6.068327553224198E-4,0.9745983282678521,0.054917565189763956,0.025401671732147933,0.05491756518976395,0.9878009243079962,0.010839141810311393,0.012199075692003902,0.0108391418103114,0.9962078372761238,0.003336084728065731,0.003792162723876096,0.0033360847280657305,4FGL J1411.5-0723,3FGL J1411.4-0724,AGN,bll,NVSS J141133-072252
3FGL J1417.5-4402,318.86398,16.150196,-25.114616353302733,-27.40851788653511,0.3841058270448792,4.006981408278322,2.3688080310821533,-0.6427328754831881,-0.5944759155051361,-0.5776117467212585,-0.9639237828129406,UNAS,None,1026.0797,PowerLaw,none,0,0.8646491059178929,0.11611777074584667,0.13535089408210713,0.11611777074584667,0.9846683630883976,0.026597175608225946,0.015331636911602534,0.02659717560822594,0.8523651497563001,0.05507451252450368,0.14763485024369996,0.055074512524503696,0.9540510367638542,0.011867121519588058,0.045948963236145716,0.011867121519588058,0.5683093883709265,0.21007759611805946,0.43169061162907346,0.21007759611805946,0.8364249580658352,0.16399945506986233,0.16357504193416475,0.16399945506986233,0.5817004238889046,0.13023998557142857,0.41829957611109536,0.13023998557142857,0.6295157074476977,0.09080581945659819,0.37048429255230236,0.09080581945659819,4FGL J1417.6-4403,3FGL J1417.5-4402,PSR,psr,PSR J1417-4402
3FGL J1420.9-4615,318.6683,13.863179,-25.573623756064446,-27.411145570643235,0.25243327009113176,3.7195675096174825,2.700998544692993,-0.8479876015591244,-0.6908049313703679,-0.63131581024153,-0.8375098196193806,UNAS,None,533.6415,PowerLaw,none,1,0.9910205494170453,0.014507753116431491,0.008979450582954688,0.014507753116431493,0.9859302812503066,0.02595560745917194,0.014069718749693412,0.025955607459171935,0.9689112004962644,0.017740912526891802,0.031088799503735446,0.017740912526891802,0.9694463882426416,0.007540113517007101,0.03055361175735828,0.0075401135170071005,0.9668930740225768,0.03959926442455086,0.033106925977423214,0.03959926442455086,0.8085638442081893,0.19678293824058501,0.19143615579181075,0.19678293824058504,0.9103672828488439,0.043155731081078806,0.08963271715115607,0.04315573108107881,0.6799274966561911,0.07805131089053097,0.3200725033438089,0.07805131089053098,4FGL J1421.1-4614,3FGL J1420.9-4615,AGN,bcu,SUMSS J142047-461431
3FGL J1421.8-7920,307.19888,-17.232687,-26.19012110793525,-27.65945735805292,1.0374153630989738,3.7738185843804732,2.143589496612549,0.9415134915972896,-0.6458534489779661,-0.6793910650848725,-0.8139243357408523,UNAS,None,1874.3105,PowerLaw,none,0,0.859000488875233,0.1483056338778093,0.14099951112476702,0.1483056338778093,0.8280548495172508,0.13658473664251744,0.17194515048274917,0.13658473664251744,0.8759216955713892,0.05433084685002802,0.12407830442861069,0.05433084685002804,0.805649751027081,0.04002015532996322,0.19435024897291892,0.04002015532996322,0.6479691216051151,0.2379943675949689,0.3520308783948849,0.23799436759496892,0.3312955611293263,0.2438977371034966,0.6687044388706735,0.24389773710349663,0.4818603303234998,0.13403959140477864,0.5181396696765003,0.13403959140477864,0.3435876470236556,0.0793181017315918,0.6564123529763444,0.0793181017315918,4FGL J1420.9-7920,3FGL J1421.8-7920,AGN,bcu,PMN J1421-7920
3FGL J1424.3-1753,332.1201,39.660583,-25.89200038238625,-27.64195402210586,-0.412974510212161,3.8991454926385805,2.1735172271728516,-0.7925409853282636,-0.4923412041014779,-0.48088107634855126,-0.5517548105410358,UNAS,None,1724.7667,PowerLaw,none,0,0.9997693021291393,2.387006706950815E-4,2.3069787086068197E-4,2.387006706950818E-4,0.9949822161197909,0.011907733317524314,0.005017783880209101,0.011907733317524314,0.9964837463127755,0.003518638687132501,0.0035162536872245585,0.003518638687132502,0.9993747961689098,2.5159202267442145E-4,6.252038310902397E-4,2.515920226744226E-4,0.9996220133473218,3.352409018122178E-4,3.779866526781701E-4,3.352409018122163E-4,0.9724528703680207,0.05675218123012882,0.027547129631979278,0.05675218123012882,0.995297919168939,0.006072567623806816,0.004702080831060999,0.006072567623806816,0.9912055385435999,0.00536877526583057,0.008794461456399926,0.0053687752658305695,4FGL J1424.1-1750,3FGL J1424.3-1753,AGN,bll,NVSS J142412-175010
3FGL J1427.2+1610,11.59096,65.25621,-26.070352767693777,-27.7726937219582,-2.073163818742146,3.9039988784028377,3.0104050636291504,-0.818317436010843,-0.7660666968252854,-0.7040296989569598,-0.9999322615024727,UNAS,None,301.3581,PowerLaw,none,0,0.9993871126613032,5.293740740608915E-4,6.128873386968336E-4,5.293740740608901E-4,0.9965579587983906,0.007909549985671591,0.003442041201609365,0.007909549985671591,0.9726462168989319,0.017376314994440725,0.027353783101068074,0.017376314994440728,0.9999841734822981,1.3173114112807742E-5,1.5826517701958065E-5,1.3173114112807356E-5,0.9995988605237428,4.224602995696854E-4,4.0113947625722415E-4,4.2246029956968757E-4,0.979493683184845,0.042382027384840634,0.02050631681515507,0.042382027384840634,0.9733923446450151,0.018683980697721335,0.026607655354984903,0.018683980697721335,0.9993285238972621,7.861725219260429E-4,6.714761027377861E-4,7.861725219260431E-4,4FGL J1428.1+1629,3FGL J1427.2+1610,AGN,bcu,MG1 J142813+1629
3FGL J1438.6-4209,323.33093,16.423964,-26.04090758355386,-27.402281425799913,0.6261027629872078,3.5210834651407783,2.321152448654175,-0.9065000653450487,-0.627653697452807,-0.3957438821327252,-0.29153927991815376,UNAS,None,1856.9813,PowerLaw,none,0,0.9994533477941244,6.469171421098774E-4,5.466522058755796E-4,6.469171421098754E-4,0.9888215298414752,0.01977996639480685,0.011178470158524703,0.01977996639480685,0.9892451685137328,0.00881147657007631,0.010754831486267206,0.008811476570076313,0.9863386395541184,0.004063789370763981,0.013661360445881678,0.004063789370763981,0.9973142058292829,0.003140053190774337,0.002685794170717245,0.003140053190774337,0.8443938725735857,0.18262874293027265,0.1556061274264144,0.18262874293027268,0.9432413720169434,0.031216995231108647,0.056758627983056614,0.031216995231108643,0.8920033071180188,0.049097357694967175,0.10799669288198123,0.049097357694967175,4FGL J1438.5-4207,3FGL J1438.6-4209,AGN,bcu,SUMSS J143836-420705
3FGL J1502.2+5553,92.78505,52.89887,-25.488963310110226,-27.931022881085536,-3.2472652895696346,4.6319298270324465,2.5833189487457275,-0.6632533574660499,-0.7787184480970156,-0.533667957173101,-0.876991005980703,UNAS,None,517.92847,PowerLaw,none,0,0.9998200520658874,4.266191069295036E-4,1.7994793411258146E-4,4.26619106929505E-4,0.9967278865337575,0.008270726835778473,0.0032721134662424003,0.008270726835778472,0.9908357324916174,0.008578019840795403,0.009164267508382552,0.0085780198407954,0.9999999489909369,7.048483264890761E-8,5.100906311765908E-8,7.048483264925086E-8,0.9999513920814056,5.5092450675298025E-5,4.860791859438426E-5,5.5092450675298845E-5,0.981963623353401,0.03437225933039998,0.01803637664659897,0.03437225933039998,0.9961993583591395,0.00545057603188634,0.0038006416408605083,0.00545057603188634,0.9999978649164889,3.7276753071091023E-6,2.135083511102906E-6,3.7276753071090163E-6,4FGL J1502.5+5552,3FGL J1502.2+5553,AGN,bcu,FIRST J150229.0+555204
3FGL J1503.5-5801,319.70914,0.47214064,-24.060891594051164,-26.209415646765866,1.603420565438036,4.211767538671139,1.8927568388835838,-0.4214626852169656,-0.690423216584552,-0.7089319106767279,-0.9641783157555847,UNAS,None,1458.8696,LogParabola,none,0,0.1401009533974183,0.15708444652398668,0.8598990466025817,0.15708444652398668,0.18374785855526454,0.14579396558659707,0.8162521414447355,0.14579396558659707,0.43436119155050534,0.09213841508908885,0.5656388084494947,0.09213841508908885,0.43471288414236076,0.05334478907578579,0.5652871158576392,0.05334478907578579,0.014604323083093453,0.025401433364820675,0.9853956769169065,0.025401433364820675,0.027905931543848777,0.058785498091492826,0.9720940684561513,0.058785498091492826,0.22535655209732852,0.08163218627685219,0.7746434479026714,0.08163218627685219,0.09608196865929801,0.03294678460365356,0.903918031340702,0.03294678460365356,4FGL J1503.7-5801,3FGL J1503.5-5801,AGN,bcu,WISE J150334.23-580119.2
3FGL J1512.8-5639,321.47095,1.0294861,-24.56511566619227,-26.47330144866458,0.004329000018312382,4.336443569156235,2.462413787841797,-0.6317637122903317,-0.7621021274687702,-0.7400830953411279,-0.5745433650416522,UNAS,None,1065.3372,PowerLaw,none,25,0.9968929304271337,0.005168066441553074,0.0031070695728663282,0.005168066441553073,0.983449625610253,0.047058838903523165,0.01655037438974707,0.047058838903523165,0.9025223402939484,0.050710530006610785,0.09747765970605156,0.050710530006610785,0.9989893206833885,3.649964295431925E-4,0.0010106793166114478,3.6499642954319244E-4,0.9728789693494959,0.03448711322529328,0.027121030650504002,0.03448711322529327,0.8852431766185113,0.163329462595623,0.11475682338148871,0.16332946259562298,0.8406418448220472,0.0688468139573104,0.15935815517795282,0.0688468139573104,0.9898453575162189,0.005049648984656359,0.010154642483781175,0.005049648984656359,4FGL J1512.9-5639,3FGL J1512.8-5639,AGN,bcu,PMN J1512-5640
3FGL J1513.3-3719,331.86316,17.457664,-26.557542771749333,-27.684537374967885,0.01759140450412219,3.3841104581858534,1.6849688291549683,-0.9886582479944072,0.17625052689963627,0.31634723961945116,-0.5095005808981353,UNAS,None,8361.312,PowerLaw,none,0,0.9997127238178805,2.7174324964993757E-4,2.8727618211952887E-4,2.7174324964993627E-4,0.9930603090831073,0.014464768048329756,0.006939690916892725,0.014464768048329758,0.9948255548892386,0.003622849809269787,0.0051744451107612775,0.003622849809269788,0.9975852623679693,0.0010825431456031457,0.0024147376320307373,0.0010825431456031461,0.9991429381066009,7.825567743319403E-4,8.570618933991072E-4,7.825567743319419E-4,0.9560459686810925,0.08958018887522609,0.04395403131890741,0.08958018887522609,0.9929472007940091,0.006821933024761759,0.007052799205990922,0.006821933024761758,0.9892540828624015,0.009629066146585048,0.010745917137598563,0.009629066146585048,4FGL J1513.4-3721,3FGL J1513.3-3719,AGN,bcu,2MASS J15131867-3720114
3FGL J1517.0+2637,40.537052,57.649296,-26.838237524994145,-28.01047258678055,-1.284322118932131,3.3462160450137817,2.0013506412506104,0.9999427206277895,-0.8749261964994647,0.19581259840657528,-0.6347046381642358,UNAS,None,3517.1694,PowerLaw,none,0,0.9998669529445479,2.155341393096105E-4,1.3304705545216672E-4,2.1553413930960956E-4,0.996211098426498,0.01297695323397851,0.0037889015735019464,0.012976953233978506,0.9802650212285106,0.017470867224206682,0.019734978771489303,0.017470867224206682,0.99994542607927,3.90369059110788E-5,5.4573920730026964E-5,3.903690591107823E-5,0.9997609847102867,2.8527560665992144E-4,2.390152897132845E-4,2.8527560665992085E-4,0.9799276597474937,0.03223768614841477,0.020072340252506215,0.03223768614841477,0.9785141882429189,0.016547667101329308,0.02148581175708111,0.01654766710132932,0.9995749937623069,5.571298815850887E-4,4.250062376931315E-4,5.57129881585088E-4,4FGL J1517.0+2639,3FGL J1517.0+2637,AGN,bcu,SDSS J151702.59+263858.7
3FGL J1525.8-0834,354.76004,38.289295,-26.661523535087387,-27.696664026310994,0.05156327890021331,3.7537853108059362,1.6438883543014526,-0.9999831554076877,0.9953037242636972,0.4973348244354714,-0.4300782209417441,UNAS,None,9857.482,PowerLaw,none,0,0.9999293667541166,6.550812426291228E-5,7.063324588339549E-5,6.55081242629102E-5,0.9943748264766369,0.015750839486962178,0.0056251735233630515,0.015750839486962178,0.994717364551042,0.004455052350280949,0.005282635448957922,0.004455052350280947,0.9992330396368643,4.086490398516024E-4,7.669603631357034E-4,4.0864903985160197E-4,0.999819130455709,2.0059124389929065E-4,1.8086954429102464E-4,2.0059124389929116E-4,0.9709911266338964,0.06206467937511248,0.029008873366103485,0.06206467937511248,0.9931356386961773,0.00751530834294549,0.00686436130382271,0.007515308342945492,0.9982145522617143,0.0019538523733845393,0.0017854477382857694,0.001953852373384539,4FGL J1526.1-0831,3FGL J1525.8-0834,AGN,bll,GALEXASC J152603.17-083146.0
3FGL J1528.1-2904,339.61026,22.425936,-26.534743673763185,-27.630583631637744,-0.8509586653830741,3.698432788812534,1.6967689990997314,-0.8689711723363779,-0.4659358201464515,-0.0557683968239761,-0.7531884805400388,UNAS,None,8581.868,PowerLaw,none,0,0.9994448909343306,6.121152486088731E-4,5.551090656694238E-4,6.121152486088733E-4,0.9942667044428408,0.013920311330489694,0.005733295557159266,0.013920311330489696,0.9897117546101621,0.010848813681590871,0.010288245389837698,0.010848813681590866,0.9998557532745908,8.86777742776434E-5,1.442467254092844E-4,8.867777427764191E-5,0.9983983536786362,0.001814940719301773,0.0016016463213638654,0.0018149407193017724,0.9704777606233952,0.06506761104849952,0.0295222393766049,0.06506761104849952,0.9848792439434773,0.015140754937594252,0.015120756056522754,0.015140754937594252,0.9984601492136692,0.001495932894922876,0.0015398507863309098,0.0014959328949228758,4FGL J1528.2-2905,3FGL J1528.1-2904,AGN,bcu,PMN J1528-2858
3FGL J1528.3-5836,322.17087,-1.7236029,-25.107397365023182,-27.374483838702236,1.8431791015869798,4.230030747548712,-0.6120832414935222,-0.35696757752887126,-0.040861278436219964,-0.7030139599081877,-0.9999732615184538,UNAS,None,2127.513,LogParabola,none,2048,0.6034323910836723,0.39801798335584504,0.39656760891632764,0.39801798335584504,0.2588977771904537,0.25150834213625906,0.7411022228095462,0.25150834213625906,0.20367738153998888,0.06490335779301806,0.796322618460011,0.06490335779301806,0.2696872137454018,0.11005178064575574,0.7303127862545982,0.11005178064575574,0.3408919771336945,0.41784547627483626,0.6591080228663054,0.41784547627483626,0.04148465885316658,0.08829644072297418,0.9585153411468335,0.08829644072297418,0.15979217058047174,0.08183031562336955,0.8402078294195282,0.08183031562336955,0.03666489655448775,0.037878940047698005,0.9633351034455122,0.037878940047698005,4FGL J1528.4-5838,3FGL J1528.3-5836,PSR,PSR,PSR J1528-5838
3FGL J1528.7-2247,344.01828,27.271341,-26.115630057934798,-27.602909791523523,0.7736547330854003,3.732204508432996,2.2422311305999756,-0.39811022744030505,-0.568028794536429,-0.5812014452311751,-0.9999727444687858,UNAS,None,1439.0653,PowerLaw,none,0,0.9888954283032347,0.011866854579850719,0.011104571696765288,0.011866854579850717,0.9209729756379142,0.0640675105459928,0.07902702436208574,0.0640675105459928,0.8833130405725009,0.041798453619047,0.11668695942749903,0.04179845361904701,0.8332015654473441,0.03111115516805791,0.16679843455265575,0.03111115516805791,0.9445913797977897,0.0683545584586693,0.05540862020221031,0.0683545584586693,0.4774081918168124,0.26929058783732374,0.5225918081831876,0.26929058783732374,0.7683971594901131,0.07021982613503266,0.23160284050988678,0.07021982613503266,0.306303324955098,0.0807471318605498,0.6936966750449021,0.0807471318605498,4FGL J1528.5-2240,3FGL J1528.7-2247,AGN,bcu,NVSS J152834-223522
3FGL J1529.5+6733,103.487366,43.113842,-26.768641814376313,-28.200958717692465,-0.8447377233785425,3.90396226923896,2.2368366718292236,-0.3249591428706471,-0.7322892212412797,-0.5773298886585103,-0.5261181614417743,UNAS,None,1550.3928,PowerLaw,none,0,0.9986056213887974,0.003918063036181027,0.0013943786112025067,0.003918063036181026,0.9961419155143908,0.008995875970695268,0.003858084485609156,0.008995875970695264,0.9668217216040712,0.0265404044181165,0.0331782783959288,0.026540404418116503,0.9999044451607972,4.690702596501997E-5,9.555483920276026E-5,4.690702596502081E-5,0.998251961796512,0.002612986520436317,0.0017480382034879619,0.0026129865204363163,0.9744653091157887,0.05398709393210705,0.02553469088421145,0.05398709393210704,0.9583861506176532,0.031039184604736248,0.04161384938234683,0.031039184604736255,0.9983088007880069,0.001461360523672541,0.0016911992119930282,0.0014613605236725388,4FGL J1529.7+6733,3FGL J1529.5+6733,AGN,bcu,WN B1529+6741
3FGL J1541.6+1414,23.67627,48.391552,-26.398321596194442,-27.687193727488424,-0.4952111105337873,3.642485460869455,1.975111722946167,-0.9882937030122507,0.9209649048922312,-0.6044297481789538,-0.4809814980203785,UNAS,None,4185.928,PowerLaw,none,0,0.9998207571395462,1.3630393942320806E-4,1.7924286045380437E-4,1.363039394232065E-4,0.9958402623550239,0.010522937010916594,0.004159737644976074,0.010522937010916594,0.9935235970483349,0.0056236991604889965,0.006476402951665071,0.005623699160488996,0.9990010742263093,5.534598130490962E-4,9.989257736907119E-4,5.534598130490963E-4,0.9995480281350764,3.9135773697964663E-4,4.519718649235942E-4,3.9135773697964794E-4,0.9719090492377063,0.05142070300454588,0.0280909507622937,0.05142070300454588,0.9879975341790355,0.009816391191026775,0.012002465820964378,0.009816391191026782,0.9850404491441374,0.012017894955829842,0.014959550855862588,0.012017894955829838,4FGL J1541.7+1413,3FGL J1541.6+1414,AGN,bll,WISE J154150.09+141437.6
3FGL J1548.4+1455,25.632502,47.174854,-24.959639935224132,-27.403199310959415,0.4405648136411943,4.211069887187835,2.112147092819214,-0.24019394167674296,-0.5331542173044885,-0.6028592827439825,-0.45828137280557546,UNAS,None,1546.5952,PowerLaw,none,0,0.9995523618705685,3.460357366928019E-4,4.4763812943152446E-4,3.460357366928034E-4,0.9949755378175671,0.011241542864504671,0.00502446218243295,0.011241542864504671,0.993514850288115,0.00646286117063057,0.006485149711885082,0.006462861170630568,0.9933258282563674,0.002145987008746053,0.0066741717436326,0.0021459870087460545,0.999256192529213,8.188451451024136E-4,7.438074707868592E-4,8.188451451024136E-4,0.9650164005909976,0.059755970109294336,0.0349835994090024,0.059755970109294336,0.9880050595281932,0.012214966955068622,0.011994940471806718,0.01221496695506862,0.9442200662306898,0.029476511402318252,0.05577993376931023,0.029476511402318255,4FGL J1548.3+1456,3FGL J1548.4+1455,AGN,bll,NVSS J154824+145702
3FGL J1549.9-3044,342.3678,18.141542,-26.39927664926704,-27.51844872309284,0.8084099786714949,3.562710181045399,1.4396121501922607,-0.9551303347973094,0.9989415876245469,0.10891592380615024,-0.03470682114359084,UNAS,None,10795.668,PowerLaw,none,0,0.9993639983554458,6.34940485276667E-4,6.360016445541401E-4,6.349404852766674E-4,0.9900431632695261,0.02177265192803226,0.009956836730473834,0.02177265192803226,0.9881000867756718,0.011245064430955834,0.01189991322432817,0.01124506443095584,0.9930349537930888,0.002404754831559538,0.006965046206911111,0.0024047548315595385,0.9987462091437145,0.0011624677792488496,0.001253790856285424,0.0011624677792488479,0.9232561792460972,0.1418730980659,0.07674382075390289,0.14187309806590004,0.9853445586876014,0.01305652693633703,0.014655441312398654,0.01305652693633703,0.981870211308758,0.010588535978034061,0.01812978869124207,0.010588535978034061,4FGL J1549.8-3044,3FGL J1549.9-3044,AGN,bcu,NVSS J154946-304501
3FGL J1553.1+5437,85.58126,47.169643,-26.12126387134619,-28.072164497059138,-0.6673139729232861,4.029878941530526,2.255077362060547,-0.4697215492388143,-0.5614494061739052,-0.6277301043622496,-0.8019788167563282,UNAS,None,1227.5846,PowerLaw,none,0,0.9934867784112309,0.07406415925834733,0.006513221588769102,0.07406415925834733,0.995554081337646,0.01007529854950997,0.004445918662353963,0.01007529854950997,0.9857974770764985,0.011906084562506277,0.014202522923501487,0.011906084562506285,0.9994089053300027,2.748224279122909E-4,5.910946699973139E-4,2.748224279122913E-4,0.9958205523390847,0.019951759080425874,0.004179447660915212,0.019951759080425874,0.9697095290355018,0.06121981990551721,0.030290470964498203,0.06121981990551721,0.943028312087677,0.034075280495212225,0.056971687912323064,0.03407528049521223,0.9889395520777987,0.007992172625939374,0.01106044792220128,0.007992172625939374,4FGL J1553.1+5438,3FGL J1553.1+5437,PSR,PSR,PSR J1552+5437
3FGL J1602.8-1924,353.05643,24.310184,-25.868640835562147,-27.398098075379384,-0.699681602211017,3.8030244578953494,2.3129682540893555,-0.6247677616709468,-0.7277001302374281,-0.5647045204541269,-0.6443905864495583,UNAS,None,1414.6345,PowerLaw,none,0,0.9999029334555491,1.262052100173856E-4,9.706654445076379E-5,1.262052100173863E-4,0.9941374155224457,0.014039933323749951,0.005862584477554214,0.014039933323749951,0.9948183627568834,0.003888165979999361,0.005181637243116595,0.003888165979999358,0.9996410871865967,1.6693371467699087E-4,3.5891281340331304E-4,1.6693371467699103E-4,0.9995108286294069,5.990121583869636E-4,4.891713705931267E-4,5.990121583869651E-4,0.969048118561675,0.06518618532784613,0.030951881438324925,0.06518618532784613,0.981071724416511,0.015223305041304199,0.018928275583488925,0.015223305041304199,0.99356766719088,0.004403899860350016,0.006432332809119962,0.004403899860350015,4FGL J1602.9-1928,3FGL J1602.8-1924,AGN,bcu,PMN J1602-1929
3FGL J1613.4-4222,337.93637,6.363813,-25.440470124999553,-26.951297916432168,-1.7407987495493833,3.7985908235546204,2.434790849685669,-0.5678954154087722,-0.9087026546545484,-0.43128476985784686,-0.6799300773863992,UNAS,None,1240.0283,PowerLaw,none,8,0.9992143684005218,9.473948519849523E-4,7.856315994781913E-4,9.473948519849518E-4,0.9913226950200132,0.015957391771503553,0.008677304979986708,0.015957391771503553,0.9867268142982143,0.010046616053899633,0.013273185701785546,0.010046616053899626,0.999989161185775,1.0206455660009936E-5,1.0838814225041494E-5,1.0206455660008653E-5,0.9973634939686749,0.0035070358626872974,0.002636506031324998,0.003507035862687298,0.9448217071618471,0.10261822526658414,0.05517829283815279,0.10261822526658414,0.9496930621415671,0.032883086882216514,0.05030693785843284,0.032883086882216514,0.9997885295261024,2.044013940451031E-4,2.1147047389758383E-4,2.044013940451024E-4,4FGL J1613.5-4225,3FGL J1613.4-4222,AGN,bcu,PMN J1613-4225
3FGL J1619.1+7538,109.09085,35.29636,-26.830501640734422,-28.145917832083743,0.5860566080269486,3.8901681822650285,1.712669849395752,-0.9987625742641882,0.9652740750064243,-0.5042027198791345,0.14415738272288117,UNAS,None,6653.5674,PowerLaw,none,0,0.9988502107838355,0.03146836379196891,0.0011497892161643904,0.03146836379196892,0.9952535119615574,0.009442350026198696,0.004746488038442488,0.009442350026198696,0.9910518266051328,0.009764636638399736,0.008948173394867268,0.009764636638399733,0.9981575629893833,9.385123154862425E-4,0.0018424370106167136,9.385123154862435E-4,0.998978826733251,0.0014864577214403053,0.0010211732667489732,0.0014864577214403036,0.9658132628059977,0.06074866564293567,0.0341867371940023,0.06074866564293567,0.9809411250390112,0.017366225086775093,0.019058874960988726,0.017366225086775093,0.9870547234051967,0.010668570981729544,0.012945276594803238,0.010668570981729542,4FGL J1619.0+7536,3FGL J1619.1+7538,AGN,bcu,6C B162034.5+754454
3FGL J1622.9-5004,333.70654,-0.28015098,-23.43207501130399,-25.93664360868704,2.015786495519737,3.9954259855987915,1.1671411514584737,0.9998459635579632,-0.3031181038421276,-0.535430206115531,-0.7500811057255069,UNAS,None,2782.5718,LogParabola,none,0,0.013022173643130014,0.020549278922908466,0.9869778263568699,0.020549278922908462,0.050720176479791275,0.12414022818732857,0.9492798235202088,0.12414022818732859,0.2087378392712334,0.06967900729916396,0.7912621607287667,0.06967900729916396,0.13169934253978563,0.03670053465565074,0.8683006574602143,0.03670053465565074,0.01135785086403326,0.0167847065880121,0.9886421491359667,0.0167847065880121,0.016750196042348803,0.053169683416662256,0.9832498039576512,0.05316968341666226,0.3251575997976425,0.09822741868636808,0.6748424002023575,0.09822741868636808,0.03326285976573895,0.016143075035353626,0.9667371402342612,0.016143075035353626,4FGL J1623.0-5004,3FGL J1622.9-5004,PSR,PSR,PSR J1623-5005
3FGL J1624.2-3957,341.1021,6.6470885,-25.059089745502334,-26.702156010966483,-0.05215487099085539,3.4803242601236644,2.5197935104370117,-0.7229441415495679,-0.6288172853483375,-0.6899716877086202,-0.9999854494606687,UNAS,None,973.5353,PowerLaw,none,16,0.3710510120929174,0.32649599127677875,0.6289489879070826,0.32649599127677875,0.9787425481207965,0.035357095834348914,0.021257451879203457,0.035357095834348914,0.6828373513527409,0.07634008834184666,0.31716264864725907,0.07634008834184668,0.9646906029978347,0.01258488674933179,0.03530939700216528,0.01258488674933179,0.3026070680846958,0.25439350352130236,0.6973929319153042,0.25439350352130236,0.713970311643244,0.24835087862792085,0.2860296883567561,0.24835087862792085,0.5606441996089163,0.11080331523666587,0.43935580039108374,0.11080331523666587,0.5783497467192859,0.11458969740482387,0.4216502532807141,0.11458969740482387,4FGL J1624.3-3952,3FGL J1624.2-3957,PSR,psr,PSR J1624-39
3FGL J1624.2-4041,340.5718,6.142062,-24.40107890192882,-26.758425974936237,1.9904773884023772,3.927805849049081,1.3372655742845274,0.022930354563999344,-0.5115191438465421,-0.6587548394868892,-0.9592020022608071,UNAS,None,1230.7952,LogParabola,none,0,4.936454124515031E-4,7.03978180433576E-4,0.9995063545875484,7.03978180433576E-4,0.04747652761574047,0.12383013341707011,0.9525234723842595,0.12383013341707012,0.046816458489077575,0.028920159894497418,0.9531835415109224,0.028920159894497418,0.07048117344808529,0.01831949076861712,0.9295188265519146,0.01831949076861712,5.74011990272232E-4,4.788672966566826E-4,0.9994259880097277,4.788672966566826E-4,0.01696151301864218,0.053921022723553376,0.9830384869813579,0.05392102272355338,0.01647247218735408,0.015819970213076802,0.983527527812646,0.015819970213076802,0.008715443754668449,0.004109457880354439,0.9912845562453315,0.004109457880354439,4FGL J1624.1-4042,3FGL J1624.2-4041,PSR,PSR,PSR J1624-4041
3FGL J1625.1-0021,13.880847,31.837814,-24.719734368848407,-27.39694546703037,2.271394612083023,3.619262446473022,0.7975983306982505,-0.21110023158384925,-0.11592756549622302,-0.6527566665642709,-0.9721294503786789,UNAS,None,1163.7456,LogParabola,none,0,1.008982973272754E-4,1.3598054343765814E-4,0.9998991017026727,1.3598054343765814E-4,0.13492478992349113,0.25327390565926083,0.8650752100765088,0.25327390565926083,0.04818048323705906,0.032700227329842395,0.9518195167629411,0.032700227329842395,0.008412409641810895,0.0033866278949462605,0.9915875903581891,0.0033866278949462605,4.3787933989291363E-4,3.1692650348164866E-4,0.9995621206601071,3.169265034816487E-4,0.05271749904554851,0.1645299053801101,0.9472825009544515,0.16452990538011011,0.04278512140260993,0.034172628138544374,0.95721487859739,0.03417262813854437,7.196407295432206E-4,3.875899096821435E-4,0.9992803592704568,3.875899096821435E-4,4FGL J1625.1-0020,3FGL J1625.1-0021,PSR,PSR,PSR J1625-0021
3FGL J1627.8+3217,52.95829,43.20977,-25.77712652032456,-27.81555466033546,1.336758160320054,3.4973403213890992,2.1392769813537598,0.9960474040923484,-0.5014513390431009,-0.5876629924368947,-0.8792591107922206,UNAS,None,1247.8667,PowerLaw,none,4,0.23143589776294396,0.18517518172444844,0.7685641022370561,0.18517518172444844,0.19266035680935606,0.24908852507716564,0.807339643190644,0.24908852507716564,0.6141886621259183,0.0805061212703519,0.38581133787408156,0.0805061212703519,0.23261666436058182,0.052771484944942985,0.7673833356394182,0.052771484944942985,0.03372808701310308,0.04641865785565961,0.9662719129868969,0.04641865785565961,0.09551944151594398,0.19045106853673405,0.9044805584840561,0.19045106853673405,0.19402696122429017,0.07749091812686182,0.8059730387757097,0.07749091812686182,0.033524585399599204,0.013545204760956426,0.9664754146004009,0.013545204760956428,4FGL J1627.7+3219,3FGL J1627.8+3217,PSR,psr,PSR J1627+3219
3FGL J1628.1+0254,17.64666,32.90811,-26.297496844988963,-27.70338128519055,0.7056731158923761,4.028617726811764,2.1223504543304443,-0.10295156074548466,-0.03313446784949985,-0.8222747635894396,-0.36536851750321797,UNAS,None,1869.3403,PowerLaw,none,0,0.9990348301816819,0.0014801273236078323,9.651698183180156E-4,0.0014801273236078319,0.9874225942107728,0.039426994637550235,0.01257740578922717,0.03942699463755023,0.9762966833581554,0.015522712676508694,0.023703316641844507,0.015522712676508692,0.9889153791816873,0.004236329684391995,0.011084620818312721,0.004236329684391994,0.9926839886179809,0.009875351556866741,0.007316011382018966,0.00987535155686674,0.9160384594164597,0.1282450694135734,0.08396154058354034,0.1282450694135734,0.9279392191932105,0.04177714148783213,0.0720607808067894,0.04177714148783213,0.9022922299576174,0.061077617424710316,0.09770777004238261,0.061077617424710316,4FGL J1627.7+0251,3FGL J1628.1+0254,AGN,bcu,CLASS J1627+0251
3FGL J1628.1-3344,346.19604,10.367889,-25.788395959478294,-27.214964996089744,0.11050305993356722,3.60640330133399,2.116596221923828,-0.8737335127862682,-0.6063846051294413,-0.5050865921482292,-0.30937400153115635,UNAS,None,3232.5405,PowerLaw,none,1,0.9996279694760069,7.312242285620889E-4,3.7203052399326775E-4,7.312242285620885E-4,0.9880229492929491,0.03405283113596108,0.011977050707050884,0.034052831135961074,0.9932545508656182,0.005567472703783299,0.006745449134381874,0.005567472703783298,0.9975560390321978,8.471423762467804E-4,0.002443960967802204,8.471423762467815E-4,0.9984611421833179,0.001838514974491786,0.0015388578166820675,0.0018385149744917866,0.9127129539408517,0.12761386078611942,0.08728704605914828,0.12761386078611942,0.9837774981206371,0.01372749196884627,0.016222501879362906,0.01372749196884627,0.9703241254163913,0.016505490648281475,0.029675874583608725,0.016505490648281475,4FGL J1628.3-3343,3FGL J1628.1-3344,AGN,bcu,NVSS J162819-334342
3FGL J1641.5-5319,333.29584,-4.6020737,-24.717806559166874,-26.82398459219308,1.7866555941415985,4.028969916890515,1.9853692103105773,-0.6680894917095591,-0.5669859404345029,-0.8639851892652338,-0.9999418813837226,UNAS,None,826.40375,LogParabola,none,0,0.06269812843937103,0.08103207752745069,0.937301871560629,0.08103207752745069,0.05670959310290277,0.12609158904046158,0.9432904068970972,0.1260915890404616,0.37382323523363525,0.08713025535295746,0.6261767647663649,0.08713025535295747,0.15030569493567736,0.032497704696199996,0.8496943050643226,0.032497704696199996,0.002615189511714862,0.008683859184247848,0.9973848104882852,0.008683859184247848,0.01562197597799788,0.056704787647854,0.9843780240220021,0.056704787647854,0.07480231095742865,0.04033131877753042,0.9251976890425715,0.04033131877753041,0.015304825780298613,0.007269841902022979,0.9846951742197013,0.007269841902022979,4FGL J1641.2-5317,3FGL J1641.5-5319,PSR,PSR,PSR J1641-5317
3FGL J1642.4+8045,113.7462,31.755138,-26.25453370227398,-28.048665922326652,0.45196719884014197,3.7531334716169957,2.4850971698760986,-0.4813277325024861,-0.6817432011947883,-0.8114051819056656,-0.6664139414535333,UNAS,None,731.4093,PowerLaw,none,0,0.9997469763630897,3.3789403136790555E-4,2.5302363691021007E-4,3.378940313679052E-4,0.9914942920983718,0.01157686137343779,0.008505707901628228,0.011576861373437788,0.9829291020318901,0.013365028580551537,0.017070897968109976,0.013365028580551535,0.9657809993737565,0.008871653384133314,0.03421900062624356,0.008871653384133316,0.9974810588891168,0.0036137430236145938,0.002518941110883267,0.003613743023614594,0.8693516341668719,0.13778944069487478,0.13064836583312797,0.13778944069487478,0.9254943588042961,0.04981748092124855,0.07450564119570395,0.049817480921248554,0.6209920102252342,0.11193768541742231,0.3790079897747657,0.11193768541742229,4FGL J1641.2+8049,3FGL J1642.4+8045,PSR,PSR,PSR J1641+8049
3FGL J1644.4+2632,46.465275,38.5034,-26.16499948694879,-27.68633877408908,0.47572982763587923,3.746084485646764,2.7532167434692383,-0.7633606677061415,-0.9572406146535636,0.29282251104562834,-0.8178986678977966,UNAS,None,512.05853,PowerLaw,none,0,0.9993489451650327,8.796115572840332E-4,6.510548349673646E-4,8.796115572840312E-4,0.9896114309771535,0.023117431943843452,0.010388569022846555,0.023117431943843452,0.981874781597827,0.012891773548949954,0.01812521840217303,0.01289177354894995,0.9882945034607876,0.006241783172773973,0.0117054965392125,0.006241783172773972,0.998555685437831,0.0023587409911392,0.0014443145621690018,0.002358740991139199,0.9242561425363877,0.11301661454521826,0.07574385746361237,0.11301661454521826,0.9633240688675517,0.024042240901931338,0.03667593113244821,0.024042240901931338,0.9603414519061412,0.04407003684210411,0.03965854809385896,0.04407003684210411,4FGL J1644.9+2620,3FGL J1644.4+2632,AGN,NLSY1,MG2 J164443+2618
3FGL J1646.9-1332,5.202477,19.892075,-25.99114542580481,-27.321741438958256,-1.231137244081574,3.736715398017453,1.8505278825759888,-0.9655389330360671,0.43912495456518524,-0.54039437661635,-0.34208007827853365,UNAS,None,6760.85,PowerLaw,none,0,0.9996882422748982,3.1352859794346393E-4,3.1175772510181444E-4,3.1352859794346393E-4,0.9872860338865468,0.048352742713633816,0.012713966113453287,0.04835274271363381,0.9917312178058562,0.0077859353651224565,0.008268782194143717,0.007785935365122457,0.9999695220923633,2.357575158986658E-5,3.0477907636682856E-5,2.357575158986662E-5,0.9991433183325671,8.092968202752616E-4,8.566816674329095E-4,8.092968202752602E-4,0.9284130215644106,0.13651049779663868,0.07158697843558942,0.13651049779663868,0.9864734374784705,0.012251762745621673,0.013526562521529586,0.012251762745621673,0.9995044418237785,4.886666223891649E-4,4.955581762214785E-4,4.88666622389166E-4,4FGL J1646.7-1330,3FGL J1646.9-1332,AGN,bcu,TXS 1644-133
3FGL J1648.0+4230,67.06607,40.124744,-26.418220508306888,-27.94866813031047,-0.31816296233401603,3.9357665176842684,2.480189323425293,-0.5082633673348427,-0.8094402089405582,-0.5793509149502245,-0.9970377876340754,UNAS,None,868.2849,PowerLaw,none,0,0.9996473186969004,2.638065836064079E-4,3.52681303099615E-4,2.638065836064079E-4,0.9937059870206044,0.015265484067481593,0.006294012979395545,0.015265484067481593,0.9835591374264686,0.00752842275495312,0.016440862573531292,0.007528422754953122,0.9974584145416814,9.54314847260906E-4,0.002541585458318723,9.543148472609061E-4,0.9997485322980656,3.025297463475785E-4,2.514677019344331E-4,3.0252974634758004E-4,0.9485394464108904,0.09473667858489355,0.051460553589109635,0.09473667858489355,0.9778676465935503,0.016658971471450824,0.022132353406449687,0.016658971471450828,0.9638907978673703,0.021660342760469107,0.03610920213262972,0.021660342760469107,4FGL J1648.2+4232,3FGL J1648.0+4230,AGN,bcu,NVSS J164831+423322
3FGL J1649.6-3007,352.0056,9.270359,-25.042247082623362,-27.13101925259853,1.1419386976234933,3.9651619009435417,2.3148367404937744,-0.4940905547776665,-0.6549081459102889,-0.5811412800999219,-0.9999944857238351,UNAS,None,1012.8545,PowerLaw,none,0,0.724490903356078,0.2686370536594208,0.27550909664392204,0.2686370536594208,0.4755227729917209,0.20865302072538885,0.524477227008279,0.20865302072538883,0.7462046854832073,0.06597924187431967,0.2537953145167927,0.06597924187431967,0.6253376123433437,0.04882995368431392,0.3746623876566563,0.04882995368431392,0.41218787551991987,0.30521804034124606,0.5878121244800801,0.305218040341246,0.11739552808123764,0.15525077160633782,0.8826044719187623,0.15525077160633782,0.27423714960726375,0.08887732417433772,0.7257628503927362,0.08887732417433772,0.15753377018602593,0.046482825446693306,0.842466229813974,0.04648282544669331,4FGL J1649.8-3010,3FGL J1649.6-3007,PSR,psr,PSR J1649-3012
3FGL J1650.0+0356,21.856373,28.68336,-26.161192284706143,-27.585355090775096,-0.34326171925219023,4.339703603011489,2.165771961212158,-0.8038940577050869,-0.5691681594855132,-0.45343303917900435,-0.3455992768311987,UNAS,None,2179.5898,PowerLaw,none,0,0.9999785633047031,1.7308361960974815E-5,2.1436695296874E-5,1.7308361960975147E-5,0.9912544987558142,0.020763693816282118,0.008745501244185813,0.02076369381628212,0.997644616264882,0.003299931585935842,0.0023553837351180766,0.003299931585935839,0.9999414920662737,2.623252555048261E-5,5.850793372641372E-5,2.6232525550483306E-5,0.9999612424883071,3.79675390367353E-5,3.8757511692837246E-5,3.796753903673612E-5,0.9507567110923613,0.0935511244280608,0.04924328890763879,0.0935511244280608,0.9966821930715943,0.004623552862538198,0.0033178069284056006,0.0046235528625381975,0.9995958519122449,3.1508879534265875E-4,4.041480877552803E-4,3.150887953426565E-4,4FGL J1649.6+0411,3FGL J1650.0+0356,AGN,bcu,PKS 1646+042
3FGL J1650.3-4600,339.7977,-0.9521964,-23.517095100926866,-25.76870627262454,1.9370043680499194,4.008353754695057,1.5316085244378836,0.25702724924614895,-0.5269743032385414,-0.6855408788155662,-0.8783023622113785,UNAS,None,2766.7612,LogParabola,none,16,2.4057833421196783E-4,3.0900808496571393E-4,0.999759421665788,3.0900808496571393E-4,0.05152086714531741,0.12299216298527474,0.9484791328546825,0.12299216298527475,0.01898628084465568,0.020202563646730953,0.9810137191553443,0.020202563646730953,0.1364294082893976,0.03206147207139099,0.8635705917106025,0.03206147207139099,2.583464790587351E-4,2.1134630348202023E-4,0.9997416535209414,2.113463034820202E-4,0.015381839808530378,0.05263784251228961,0.9846181601914695,0.05263784251228961,0.005644031197416687,0.0051765742104553335,0.9943559688025834,0.005176574210455335,0.02438953751216831,0.0108803823629795,0.9756104624878317,0.0108803823629795,4FGL J1650.3-4600,3FGL J1650.3-4600,PSR,PSR,PSR J1650-4601
3FGL J1653.6-0158,16.618132,24.924627,-24.113121920054667,-27.025490089751933,2.035145749591049,4.014641590990538,1.844477187350813,-0.3683085993636324,-0.5711642843371827,-0.6640508029534288,-0.9934349776879693,UNAS,None,784.82336,LogParabola,none,0,0.0033887224780504007,0.0037236619845651786,0.9966112775219497,0.003723661984565179,0.11230091596318661,0.21742847378568742,0.8876990840368135,0.2174284737856874,0.12315773707114237,0.051881830665389,0.8768422629288577,0.051881830665389,0.042654311858566434,0.012244985827499609,0.9573456881414336,0.012244985827499609,0.0020239662634586237,0.00146822150714167,0.9979760337365414,0.00146822150714167,0.043445432552920805,0.14216932058826515,0.9565545674470791,0.14216932058826515,0.029050186620601715,0.025052736273466422,0.9709498133793983,0.025052736273466415,0.00534547938229495,0.002206078287063177,0.994654520617705,0.002206078287063177,4FGL J1653.6-0158,3FGL J1653.6-0158,PSR,PSR,PSR J1653-0158
3FGL J1704.1+1234,32.46508,29.42443,-25.393504085378115,-27.486375693810036,-0.739782489577126,3.85018323197103,2.583272933959961,-0.7436841626089796,-0.7775476700776924,-0.600326968587261,-0.5631072292368456,UNAS,None,652.452,PowerLaw,none,0,0.9997754267492356,2.24788711084218E-4,2.2457325076435995E-4,2.2478871108421627E-4,0.9916896954835918,0.021412930428783283,0.008310304516408249,0.021412930428783283,0.9931741085417745,0.006041691502824617,0.006825891458225549,0.006041691502824623,0.9996362452799714,1.8329347709610574E-4,3.6375472002864536E-4,1.832934770961045E-4,0.9994162027530618,7.71430776090044E-4,5.837972469383611E-4,7.714307760900453E-4,0.9556265170333386,0.07765022994682638,0.044373482966661444,0.07765022994682638,0.982659377182674,0.013289876670408275,0.017340622817326,0.013289876670408271,0.9935247346719315,0.004851925606639394,0.006475265328068495,0.004851925606639393,4FGL J1704.2+1234,3FGL J1704.1+1234,AGN,bll,NVSS J170409+123421
3FGL J1704.4-0528,14.912965,20.797222,-25.316922245554085,-27.194094245852515,-1.0174791539684143,3.729629516115469,2.1847431659698486,-0.09155674708880325,-0.8231437099419898,-0.2139912802519745,-0.6867092657008667,UNAS,None,1984.9154,PowerLaw,none,0,0.9989204849722326,0.001626678295896424,0.0010795150277672903,0.0016266782958964231,0.9876068206019148,0.041312961715071386,0.012393179398085121,0.04131296171507138,0.9833755575220354,0.013324004001085054,0.01662444247796463,0.01332400400108505,0.9998517828814051,9.941510282898424E-5,1.482171185950059E-4,9.941510282898529E-5,0.9975078424117115,0.0030944459809841424,0.002492157588288499,0.0030944459809841432,0.9338144723496498,0.12191035779533771,0.06618552765035024,0.12191035779533771,0.9656972062696995,0.024226900190187257,0.034302793730300526,0.024226900190187254,0.9985016009837671,0.0013395518259344524,0.0014983990162329623,0.0013395518259344528,4FGL J1704.5-0527,3FGL J1704.4-0528,AGN,bll,NVSS J170433-052839
3FGL J1705.5+0948,29.762985,27.951149,-25.643013106001312,-27.4635623344509,0.5664811698405832,3.8272092795269392,2.8066091537475586,-0.6498868750154532,-0.8665248868218576,-0.8076397756886086,-0.9998406702825234,UNAS,None,394.3533,PowerLaw,none,0,0.9954707242006621,0.0040387259553652365,0.004529275799338028,0.004038725955365236,0.9454383207067635,0.06978128366155689,0.05456167929323649,0.06978128366155689,0.9684385821013503,0.014428036118672594,0.031561417898649795,0.014428036118672587,0.8933677591653418,0.02401846706743873,0.10663224083465826,0.02401846706743873,0.9771111801834765,0.023869430502953256,0.022888819816523364,0.023869430502953256,0.6025275699661149,0.26487022546676314,0.39747243003388505,0.26487022546676314,0.9246769166313118,0.03710168006155383,0.07532308336868826,0.03710168006155383,0.3665746994224986,0.08339537086291607,0.6334253005775013,0.08339537086291607,4FGL J1706.1+1000,3FGL J1705.5+0948,AGN,bcu,NVSS J170556+100006
3FGL J1715.4-4028,346.96652,-1.1736468,-24.904161485762234,-26.444559295702796,0.3129676539205464,4.092017944169937,2.104174852371216,-0.9953124444409328,0.6531080490966509,-0.061546474171564405,-0.5528022239876162,UNAS,None,4040.0144,PowerLaw,none,0,0.9968461829210556,0.0030365548135675925,0.003153817078944405,0.003036554813567593,0.9808226257835188,0.05595775890117844,0.019177374216481222,0.05595775890117844,0.9267104418617234,0.041504570049044266,0.07328955813827658,0.041504570049044266,0.9972152566076419,0.0011527517173797557,0.0027847433923580845,0.0011527517173797557,0.9827418576736693,0.017674331620941165,0.017258142326330665,0.01767433162094116,0.8663611942011328,0.18214632410636203,0.1336388057988671,0.18214632410636203,0.9395601575665198,0.03766167686477602,0.06043984243348017,0.03766167686477603,0.991964575793746,0.005550433077680032,0.008035424206254006,0.005550433077680031,4FGL J1715.4-4025,3FGL J1715.4-4028,AGN,bcu,PMN J1715-4025
3FGL J1727.4+0634,29.211035,21.646387,-25.535886691614632,-27.22929815368258,0.9744845488218333,3.7924830657623523,2.6870856285095215,-0.7502770908179406,-0.733475581800633,-0.8395218518970501,-0.9991769705848429,UNAS,None,595.9897,PowerLaw,none,0,0.9460021367681217,0.05157921179355213,0.05399786323187817,0.05157921179355213,0.5945713080794167,0.22784976113592237,0.4054286919205833,0.22784976113592237,0.9228022026453014,0.032853943822910084,0.0771977973546985,0.032853943822910084,0.678748869670768,0.053650648219530105,0.321251130329232,0.05365064821953011,0.7999533329277435,0.153123425727874,0.2000466670722564,0.153123425727874,0.17781819733515994,0.21177183595069793,0.82218180266484,0.21177183595069793,0.7506636857329411,0.08652797301917314,0.24933631426705888,0.08652797301917314,0.13941114615127764,0.040094378036914215,0.8605888538487223,0.040094378036914215,4FGL J1727.2+0644,3FGL J1727.4+0634,AGN,bcu,NVSS J172720+064123
3FGL J1727.6-0654,16.755999,15.12709,-25.25439778070051,-27.000019008986385,0.5877008040367506,3.910497718623925,2.4591317176818848,-0.5707075551505607,-0.750115920464741,-0.6395928576439406,-0.9999835560561935,UNAS,None,839.2849,PowerLaw,none,1,0.994821079532709,0.008141871961701148,0.005178920467290935,0.00814187196170115,0.9506739758962142,0.09024074408340765,0.0493260241037858,0.09024074408340765,0.9165740442571532,0.036899172059828345,0.08342595574284681,0.03689917205982835,0.9333123989691171,0.0152846899446377,0.06668760103088285,0.0152846899446377,0.9737574717057318,0.04371463158428756,0.02624252829426824,0.04371463158428756,0.7030879209140216,0.2455375159983415,0.29691207908597844,0.2455375159983415,0.7931106637560247,0.07880472778355237,0.20688933624397526,0.07880472778355235,0.6001586420658346,0.08882698081303758,0.3998413579341655,0.08882698081303758,4FGL J1727.9-0654,3FGL J1727.6-0654,AGN,bcu,PKS 1725-06
3FGL J1731.9+5428,82.19323,33.155773,-25.8229724163662,-27.847818564334375,0.4502671326063702,3.671585714203331,2.9019229412078857,-0.7459156565939671,-0.8593803097360557,-0.8677064333142069,-0.9998719785504135,UNAS,None,325.1379,PowerLaw,none,0,0.9958168917186713,0.004772788837914373,0.004183108281328794,0.004772788837914376,0.9423781742247949,0.07053165796501182,0.057621825775205096,0.07053165796501182,0.9625747879063465,0.01707551651817073,0.0374252120936534,0.01707551651817072,0.8451478400089322,0.03453002818673118,0.1548521599910679,0.03453002818673118,0.9813294637329203,0.020056806678636737,0.018670536267079683,0.020056806678636737,0.5391250301410981,0.2933238355437274,0.46087496985890186,0.2933238355437274,0.9325537142004507,0.035177943696953914,0.06744628579954942,0.035177943696953914,0.19967470623047623,0.060749425830394714,0.8003252937695238,0.060749425830394714,4FGL J1733.4+5428,3FGL J1731.9+5428,AGN,bll,SDSS J173340.31+542636.9
3FGL J1733.5-3941,349.5536,-3.610446,-25.15063756707496,-26.78582736791581,0.4728496609495795,3.9596241666501775,2.2300050258636475,-0.5765028515170848,-0.8284107686179437,-0.38298934632114917,-0.4634018306889289,UNAS,None,2459.8708,PowerLaw,none,4,0.999197420528126,8.988208720404237E-4,8.025794718739188E-4,8.988208720404253E-4,0.9799816176779682,0.04648920048299202,0.0200183823220318,0.04648920048299202,0.9844485822754447,0.013145427675181773,0.015551417724555294,0.01314542767518177,0.995470091504506,0.001225598390456068,0.00452990849549386,0.0012255983904560666,0.9962595989016013,0.004092929558579268,0.003740401098398708,0.004092929558579269,0.835039371087704,0.18746144241155718,0.1649606289122959,0.18746144241155718,0.9483142339512276,0.031722912289136714,0.05168576604877233,0.03172291228913672,0.9731015191547333,0.010853149631614135,0.02689848084526677,0.010853149631614135,4FGL J1733.4-3943,3FGL J1733.5-3941,AGN,bcu,2MASS J17332704-3942172
3FGL J1733.8-6056,331.22116,-14.771928,-25.439200954195837,-27.5710828422363,-2.4183805524381357,4.036623367082572,2.581866502761841,-0.7283422571008035,-0.6930003025051398,-0.8775785359660644,-0.08625908364565732,UNAS,None,580.62054,PowerLaw,none,4,0.9990029488427826,0.0011020328926366672,9.970511572173146E-4,0.001102032892636666,0.9927841864389942,0.014863774856661372,0.007215813561005829,0.014863774856661372,0.9873867454595172,0.008525873141029351,0.012613254540482764,0.008525873141029351,0.9999996694084899,3.970255440583901E-7,3.305915100589167E-7,3.9702554405891647E-7,0.9937026930678642,0.007420595711211884,0.006297306932135889,0.007420595711211881,0.953140564897957,0.0858399234144202,0.046859435102043046,0.0858399234144202,0.9600936938502537,0.02533083177368749,0.03990630614974635,0.02533083177368749,0.9999808782042071,3.0205823396470824E-5,1.912179579289818E-5,3.020582339647125E-5,4FGL J1733.6-6054,3FGL J1733.8-6056,AGN,bcu,PMN J1733-6055
3FGL J1744.1-7619,317.10455,-22.471127,-24.517505646878995,-27.363806623947777,2.292818757625695,3.946015088487509,1.233526455319041,0.005107612871829204,-0.39838563262492893,-0.680894309200377,-0.999991140926408,UNAS,None,972.3399,LogParabola,none,0,0.0015100152790366841,0.002553206551553663,0.9984899847209633,0.002553206551553663,0.060240793165978634,0.1428723925563357,0.9397592068340214,0.1428723925563357,0.04856973270393543,0.028386118454409217,0.9514302672960646,0.02838611845440922,0.015305309054808333,0.0052010202100698085,0.9846946909451917,0.005201020210069808,0.002524073864825345,0.00457871948801074,0.9974759261351747,0.00457871948801074,0.0292052498290714,0.08741467682060775,0.9707947501709286,0.08741467682060775,0.018393319345872468,0.015687564868034225,0.9816066806541276,0.01568756486803422,0.0017243618058191909,0.0010507409769190173,0.9982756381941809,0.0010507409769190171,4FGL J1744.0-7618,3FGL J1744.1-7619,PSR,PSR,PSR J1744-7619
3FGL J1745.4+4721,74.04207,30.430563,-26.013945836167146,-27.80094600122116,-3.870812583281024,4.166952615504045,2.558122396469116,-0.6680889687958057,-0.8020927119926328,-0.7588539837609501,-0.04717670524832458,UNAS,None,638.589,PowerLaw,none,0,0.9999524847316092,4.996787071906927E-5,4.751526839076942E-5,4.996787071906937E-5,0.995794192063256,0.009073418902181565,0.004205807936744007,0.009073418902181565,0.9948835496771944,0.0052795064307508705,0.005116450322805674,0.005279506430750868,0.9999999988563659,2.3837098742879888E-9,1.1436342037592708E-9,2.3837098743625277E-9,0.9999348788788571,8.845642279678353E-5,6.512112114292954E-5,8.845642279678346E-5,0.9737516886931301,0.049806607310197856,0.026248311306869852,0.049806607310197856,0.986674264019164,0.01177733817542526,0.013325735980835966,0.011777338175425256,0.9999999034867041,2.3557055671092252E-7,9.651329591999123E-8,2.3557055671071013E-7,4FGL J1745.1+4731,3FGL J1745.4+4721,AGN,bcu,NVSS J174501+473247
3FGL J1748.0+2701,51.83432,25.06391,-26.283560330604388,-27.794922494973484,-1.2649270668347068,3.729787901195889,2.2776076793670654,-0.6867041243150749,-0.5082055637283753,-0.78162418555769,-0.13863312333229885,UNAS,None,1419.7521,PowerLaw,none,1,0.9991065338888239,0.001418271307612097,8.934661111762538E-4,0.0014182713076120964,0.9928878668835618,0.015941600354834867,0.0071121331164382,0.015941600354834867,0.984519948326418,0.010167231084839076,0.015480051673581944,0.010167231084839067,0.9999826687108061,1.2783767020218669E-5,1.733128919384442E-5,1.278376702021744E-5,0.9874454763747449,0.015875802300359225,0.012554523625255191,0.01587580230035922,0.9549778503701823,0.09420826788251141,0.04502214962981778,0.09420826788251142,0.9223748831059773,0.05366246283057791,0.07762511689402274,0.05366246283057792,0.9994338951779058,6.542601658222053E-4,5.661048220942162E-4,6.542601658222044E-4,4FGL J1748.1+2702,3FGL J1748.0+2701,AGN,bcu,87GB 174618.6+270457
3FGL J1754.0-3321,357.1237,-3.8217263,-24.903970040917653,-26.71588681597578,1.1701801218011398,4.169030611784057,2.411621570587158,-0.2186647293306388,-0.8131443694404876,-0.5269566515667705,-0.8773179283654186,UNAS,None,1187.4072,PowerLaw,none,8,0.924662972569136,0.10162232725130474,0.07533702743086397,0.10162232725130475,0.8538252184356973,0.12625752303880058,0.1461747815643028,0.12625752303880058,0.7567373555430768,0.066850019240989,0.24326264445692317,0.066850019240989,0.8657988346569837,0.0273104136671957,0.1342011653430163,0.0273104136671957,0.6743474399617673,0.23111664914272773,0.32565256003823284,0.23111664914272773,0.2895987854286402,0.1908492498429118,0.7104012145713597,0.19084924984291177,0.46320133837827326,0.12218926631818788,0.5367986616217267,0.12218926631818788,0.5454324990523428,0.09302005480027992,0.45456750094765713,0.09302005480027992,4FGL J1753.3-3325,3FGL J1754.0-3321,AGN,bcu,NVSS J175308-332637
3FGL J1759.2-3848,352.88678,-7.426649,-25.443014670959816,-27.10923270255748,1.2504443526240583,3.4800222836205466,2.236286163330078,0.8268579954915026,-0.4741166992032683,-0.5100572012363687,-0.9999976931328304,UNAS,None,1873.4133,PowerLaw,none,0,0.3240537569049832,0.3348592317334928,0.6759462430950168,0.3348592317334928,0.0889946321468633,0.14937417719196205,0.9110053678531367,0.14937417719196205,0.4298933554633427,0.07828346513204619,0.5701066445366573,0.07828346513204619,0.28771979186474905,0.06324278037293013,0.7122802081352508,0.06324278037293014,0.23293014867961812,0.2682666058534874,0.7670698513203819,0.2682666058534874,0.02333182450799987,0.06722325380291876,0.976668175492,0.06722325380291876,0.11727826031962656,0.05742728880801491,0.8827217396803735,0.05742728880801491,0.053025982944219,0.022999617306208534,0.9469740170557809,0.022999617306208534,4FGL J1759.1-3849,3FGL J1759.2-3848,AGN,bcu,NVSS J175926-384753
3FGL J1806.8+5346,81.89146,27.996992,-26.140288695690398,-27.857330410857113,-2.191509854064343,4.207039489109122,2.5622665882110596,-0.67717577692714,-0.74558630540306,-0.8273485346498758,0.03307207611788921,UNAS,None,676.7966,PowerLaw,none,0,0.9999472830054331,6.631234341170113E-5,5.2716994566986366E-5,6.631234341169858E-5,0.995671877203221,0.009038648425319555,0.004328122796779029,0.009038648425319554,0.9960386792187569,0.003360929889292869,0.003961320781243097,0.0033609298892928667,0.999999847517223,1.594536819146082E-7,1.5248277693335853E-7,1.5945368191461278E-7,0.9999088268370064,1.1624522039719143E-4,9.117316299357544E-5,1.1624522039719279E-4,0.9729005566326985,0.057384042841216086,0.02709944336730149,0.057384042841216086,0.9907787428708815,0.00899676070253124,0.009221257129118565,0.00899676070253124,0.9999940043132586,9.128161800919159E-6,5.9956867414570125E-6,9.128161800918902E-6,4FGL J1806.3+5345,3FGL J1806.8+5346,AGN,bcu,TXS 1805+537
3FGL J1809.0+3517,61.983696,23.382431,-26.14963484285977,-27.672972691245473,0.06681039212321878,3.6375857581792244,2.4414024353027344,-0.6311724330340596,-0.8059270778870867,-0.46590774295214865,-0.520155106837117,UNAS,None,1183.0499,PowerLaw,none,0,0.999920078463394,9.498143389130031E-5,7.992153660594193E-5,9.498143389129943E-5,0.9922303086806032,0.01884282405769949,0.0077696913193967595,0.018842824057699492,0.9949937949127768,0.0031911117703177223,0.005006205087223159,0.0031911117703177245,0.9963115674308402,0.0012261102382434528,0.0036884325691598453,0.001226110238243451,0.9997386220028025,3.7334954436710064E-4,2.613779971975463E-4,3.7334954436710134E-4,0.943666589355294,0.09323528330087986,0.05633341064470595,0.09323528330087986,0.9788393504509595,0.017015481114116746,0.021160649549040518,0.01701548111411675,0.9619578171745061,0.021202581571370654,0.03804218282549399,0.02120258157137065,4FGL J1808.8+3522,3FGL J1809.0+3517,AGN,bll,2MASX J18084968+3520426
3FGL J1810.7+5335,81.77667,27.406288,-26.48716715763377,-27.868288520153303,0.9109114901615981,3.7224958324055195,1.7802610397338867,-0.9998356497795841,0.9986539610571753,-0.20967101672762303,-0.5721768898924362,UNAS,None,5348.402,PowerLaw,none,0,0.9990508673537406,8.872551230859885E-4,9.491326462594545E-4,8.872551230859895E-4,0.9662282296906305,0.04838394987355863,0.033771770309369474,0.04838394987355863,0.9895573758119526,0.008257329868253827,0.010442624188047336,0.008257329868253825,0.9338010730481785,0.02148437232116789,0.06619892695182134,0.02148437232116789,0.9982400861111678,0.001711581537832416,0.0017599138888322438,0.001711581537832417,0.8227943700038177,0.1722477203056048,0.17720562999618228,0.1722477203056048,0.9772352019196624,0.019419272729798393,0.02276479808033759,0.019419272729798393,0.7744434417409006,0.09542167260166491,0.2255565582590994,0.09542167260166491,4FGL J1810.7+5335,3FGL J1810.7+5335,AGN,bll,2MASS J18103800+5335016
3FGL J1827.3-1446,17.07601,-1.4837972,-24.53323356063385,-26.585903773622224,1.3827083822342319,3.688897478396078,-0.9181098318201046,0.7330155760084319,-0.2434268124148264,-0.488805341759877,-0.928155068987998,UNAS,None,2733.4187,LogParabola,none,2064,0.4273379557958541,0.3800359009176788,0.5726620442041459,0.38003590091767886,0.4193179286113688,0.30700166138446777,0.5806820713886311,0.30700166138446777,0.291358285451082,0.07352062834385893,0.7086417145489181,0.07352062834385893,0.442744202407371,0.14234991214321743,0.557255797592629,0.14234991214321743,0.14804414805517274,0.31031935579385417,0.8519558519448273,0.31031935579385417,0.13440717890350498,0.2081721856628452,0.865592821096495,0.2081721856628452,0.11119453978690559,0.05550616064596335,0.8888054602130944,0.05550616064596335,0.09762391087726274,0.08239850897097274,0.9023760891227373,0.08239850897097274,4FGL J1827.4-1445,3FGL J1827.3-1446,PSR,PSR,PSR J1827-1446
3FGL J1827.6-0846,22.418499,1.2415937,-24.211227581826115,-26.23086162051061,0.353053683320449,3.9439880213630594,2.3622095584869385,-0.7267250541149567,-0.6155477350165002,-0.6786464125465013,-0.7470404072886242,UNAS,None,1493.4194,PowerLaw,none,4,0.6656290762531721,0.2638683120658528,0.33437092374682786,0.2638683120658528,0.9553702436612134,0.09344083147265786,0.04462975633878659,0.09344083147265785,0.6535394044060686,0.10095709568877928,0.34646059559393144,0.10095709568877928,0.9821844170653632,0.006005094089084459,0.017815582934636857,0.006005094089084458,0.2958221889686893,0.24474130987443266,0.7041778110313107,0.24474130987443266,0.7757254027265418,0.2264617865617461,0.2242745972734582,0.2264617865617461,0.5392254542052196,0.11090444628174236,0.46077454579478033,0.11090444628174236,0.8539919707008083,0.046165349541738614,0.1460080292991917,0.04616534954173861,4FGL J1827.6-0849,3FGL J1827.6-0846,PSR,PSR,PSR J1827-0849
3FGL J1829.2+2731,55.79765,16.678802,-25.423455491993284,-27.541599414835577,1.0495047509331599,4.038603627242671,2.6200265884399414,-0.6180883333855369,-0.8160871871211818,-0.7547626161140256,-0.9997499855472229,UNAS,None,495.60052,PowerLaw,none,256,0.9527939937275528,0.04458854981320014,0.04720600627244724,0.04458854981320014,0.7121667513007016,0.194472618376667,0.2878332486992983,0.194472618376667,0.9274905413237469,0.03289805226765262,0.07250945867625322,0.03289805226765262,0.7184824221533379,0.03895898144251865,0.281517577846662,0.03895898144251864,0.8624769440835034,0.12363957243896424,0.13752305591649652,0.12363957243896424,0.2830497330825235,0.2451027011093765,0.7169502669174764,0.2451027011093765,0.7017244809027515,0.1052187054793569,0.2982755190972484,0.1052187054793569,0.19240734743146698,0.03841734620378343,0.8075926525685331,0.03841734620378343,4FGL J1829.1+2729,3FGL J1829.2+2731,AGN,bcu,87GB 182712.0+272717
3FGL J1829.2+3229,60.64415,18.518923,-25.99332818792803,-27.684897852969502,1.2602070265266665,3.8835439842404536,2.2854561805725098,0.010875866361212032,-0.4597282756798078,-0.7432031765043287,-0.9999724519789187,UNAS,None,1200.9813,PowerLaw,none,0,0.39484458472925293,0.23044150827191548,0.6051554152707471,0.23044150827191545,0.3540663201555054,0.2266698632537428,0.6459336798444947,0.2266698632537428,0.5920491119863572,0.08652833659171658,0.4079508880136426,0.08652833659171658,0.5199475182474351,0.05119874135009062,0.4800524817525648,0.05119874135009062,0.13195022635376405,0.15301079988016889,0.8680497736462359,0.15301079988016889,0.12277344641294971,0.1629764412029932,0.8772265535870503,0.16297644120299323,0.17973669344581414,0.07606819793267484,0.8202633065541859,0.07606819793267484,0.10606206098581726,0.024252589817681035,0.8939379390141828,0.024252589817681035,4FGL J1828.7+3230,3FGL J1829.2+3229,AGN,bcu,B2 1826+32D
3FGL J1840.5+6116,91.00016,24.85127,-25.861172574627677,-27.605646411918155,-0.7804163212517927,3.9630217274723423,2.732236862182617,-0.8739197221926217,-0.6946188264931044,-0.5390747909457768,-0.8787372901896983,UNAS,None,541.1496,PowerLaw,none,17,0.9991268601610599,7.669939898613518E-4,8.731398389401611E-4,7.669939898613503E-4,0.9952348694162606,0.009224724187523422,0.00476513058373927,0.00922472418752342,0.9846074810358154,0.010348574236728093,0.015392518964184499,0.0103485742367281,0.9995654252822117,2.0448267989488556E-4,4.345747177883678E-4,2.044826798948834E-4,0.9985945319518511,0.001814249209408529,0.0014054680481489004,0.0018142492094085293,0.9691392951254668,0.06175349219645691,0.030860704874533115,0.061753492196456906,0.9712046924577258,0.02222466463586546,0.02879530754227433,0.022224664635865456,0.9934912689233276,0.004457708602709432,0.0065087310766722625,0.004457708602709432,4FGL J1841.0+6115,3FGL J1840.5+6116,AGN,bcu,87GB 184000.4+611120
3FGL J1844.3-0344,28.79594,-0.14492497,-24.28780840030354,-26.075089191215305,1.7458009949339832,3.8018258984237554,-0.4222843114642072,0.9989563279440085,0.1946337841769077,-0.5429667496756878,-0.8892539053494454,UNAS,None,3211.9885,LogParabola,none,0,0.2106543650177618,0.28720287331752564,0.7893456349822382,0.28720287331752564,0.12038414359758148,0.15041973413601498,0.8796158564024186,0.15041973413601498,0.11421755283535762,0.05282782625530323,0.8857824471646425,0.052827826255303224,0.2593608458591868,0.08969657667247734,0.7406391541408132,0.08969657667247734,0.12420646722143822,0.27302306804063087,0.8757935327785618,0.2730230680406309,0.04690817927821576,0.09352626996323239,0.9530918207217843,0.09352626996323239,0.055985407417871655,0.04606937179714771,0.9440145925821283,0.04606937179714771,0.06431339205533483,0.04406367031963854,0.9356866079446652,0.04406367031963854,4FGL J1844.4-0345,3FGL J1844.3-0344,PSR,PSR,PSR J1844-0346
3FGL J1857.9+7319,104.41492,25.438639,-26.053915393559482,-27.962828469551695,-0.41841331419200173,3.610745411590411,2.644200325012207,-0.7503217594990051,-0.8899999355020788,-0.5129518943491115,-0.2782794354941009,UNAS,None,542.4123,PowerLaw,none,1,0.9999433986491499,5.817514497066332E-5,5.6601350850128324E-5,5.817514497066326E-5,0.9954120763472037,0.009020379993638033,0.004587923652796198,0.009020379993638031,0.9951018125056623,0.003609818501591668,0.004898187494337621,0.003609818501591662,0.9994035391671993,2.652248563945227E-4,5.964608328007413E-4,2.6522485639452256E-4,0.9998939783633628,1.4341480871942923E-4,1.0602163663724892E-4,1.4341480871942774E-4,0.9690228417156882,0.06025351902755078,0.0309771582843119,0.06025351902755078,0.9857350964280895,0.011630834141302875,0.014264903571910561,0.011630834141302872,0.9902359542552122,0.007182016207712696,0.00976404574478772,0.007182016207712695,4FGL J1858.1+7318,3FGL J1857.9+7319,AGN,bcu,GALEXASC J185820.26+731714.3
3FGL J1901.5-0126,32.800957,-2.9207902,-24.038821297568216,-26.570886479973044,0.4666081699455124,4.1004259248574115,2.6182117462158203,-0.5933133961874305,-0.7800065401453508,-0.7055845343294718,-0.8011413424666046,UNAS,None,603.68555,PowerLaw,none,0,0.9461603564168767,0.06710139978155502,0.05383964358312334,0.06710139978155502,0.9491250656099132,0.09009016168240158,0.05087493439008694,0.09009016168240158,0.8566214305816809,0.06331579389807244,0.14337856941831906,0.06331579389807244,0.9665259221216184,0.009586958350155557,0.033474077878381636,0.009586958350155555,0.6963986563077208,0.20216554101537765,0.3036013436922792,0.20216554101537765,0.7293513397421728,0.22991953121692957,0.27064866025782713,0.22991953121692957,0.6434635155200374,0.09654714781389587,0.3565364844799626,0.09654714781389587,0.7503788769010139,0.06849223931800304,0.24962112309898601,0.06849223931800304,4FGL J1901.4-0126,3FGL J1901.5-0126,PSR,PSR,PSR J1901-0125
3FGL J1911.7+0307,38.036945,-3.0762205,-24.96285513281898,-26.71488383611481,-1.5815084236741037,3.9692499585519827,2.322223424911499,-0.6609140675252817,-0.8209662539513142,-0.41358464345767104,-0.6259736807926937,UNAS,None,1859.1138,PowerLaw,none,0,0.9989609238162346,0.002646070877936522,0.0010390761837655034,0.0026460708779365225,0.9794499925158905,0.051140185804664236,0.02055000748410948,0.051140185804664236,0.9707397336614859,0.022479024501683886,0.02926026633851405,0.02247902450168389,0.9999898834010534,1.1143964768492361E-5,1.0116598946451244E-5,1.1143964768491972E-5,0.9961594836516897,0.004050421710453835,0.003840516348310283,0.004050421710453836,0.9038415303208857,0.1443992793451615,0.09615846967911436,0.1443992793451615,0.935198006560647,0.037624600632512516,0.06480199343935306,0.037624600632512516,0.9998670344784242,1.2937857160542183E-4,1.3296552157584767E-4,1.293785716054206E-4,4FGL J1911.5+0311,3FGL J1911.7+0307,AGN,bcu,2MASS J19113134+0311093
3FGL J1921.6+1934,53.72749,2.4459622,-25.174655345326677,-26.66044888291428,0.48772814378101365,3.7432891966089263,2.4935832023620605,-0.6112259309360826,-0.7766720550655551,-0.6708427746196317,-0.8999596390678272,UNAS,None,1088.0132,PowerLaw,none,8,0.6929043774287519,0.22537654471184446,0.3070956225712482,0.22537654471184446,0.9629705107483262,0.07334464206803099,0.03702948925167386,0.07334464206803099,0.7511180123471625,0.08098138706607343,0.2488819876528376,0.08098138706607343,0.9551685482306795,0.011046710549160557,0.044831451769320504,0.011046710549160559,0.42307154394995317,0.25934791108246263,0.5769284560500468,0.25934791108246263,0.7343449076855378,0.23554655038896108,0.2656550923144622,0.23554655038896108,0.5987047583320302,0.10639759218727242,0.40129524166796976,0.10639759218727242,0.677437515995678,0.07786786099909845,0.32256248400432197,0.07786786099909845,4FGL J1921.1+1930,3FGL J1921.6+1934,PSR,PSR,PSR J1921+1929
3FGL J1922.2+2313,57.02213,4.022715,-26.26471746732799,-27.43285068195627,0.45873705039512214,3.77568188307458,1.6248365640640259,0.5434381602716697,-0.8882491757879466,0.6645950404064093,-0.10162973615261252,UNAS,None,12724.244,PowerLaw,none,4,0.9998756932352836,1.2942719265951838E-4,1.2430676471643836E-4,1.2942719265951886E-4,0.984012939980647,0.05372365042840137,0.015987060019353128,0.05372365042840137,0.994569251284452,0.004740221933778427,0.005430748715548015,0.004740221933778427,0.9996499605363431,2.3418939311768748E-4,3.5003946365693507E-4,2.3418939311768792E-4,0.9996687391606089,3.798187287189562E-4,3.31260839390895E-4,3.7981872871895576E-4,0.9318868322782389,0.12214083396676204,0.06811316772176115,0.12214083396676202,0.988804156654536,0.009655330704476661,0.011195843345464102,0.009655330704476661,0.9996438783219317,4.1489279324288277E-4,3.5612167806826857E-4,4.1489279324288293E-4,4FGL J1922.2+2314,3FGL J1922.2+2313,AGN,bcu,MG2 J192213+2317
3FGL J1923.2-7452,319.97302,-28.186966,-25.556824911748674,-27.666711551810653,0.42890212997741217,3.9284148687759086,2.2185771465301514,-0.6377190955578961,-0.7155246748775043,-0.4142636663777771,-0.5837977158453239,UNAS,None,1519.1934,PowerLaw,none,0,0.9996092642017704,5.27923629679068E-4,3.9073579822961844E-4,5.279236296790683E-4,0.9914956648812517,0.01614766923695197,0.00850433511874828,0.01614766923695197,0.9968865283825638,0.0026455784599581453,0.003113471617436244,0.002645578459958143,0.9891862314925906,0.0026173593250321263,0.010813768507409439,0.0026173593250321254,0.9991094357851874,0.0010468663766285185,8.905642148126096E-4,0.0010468663766285175,0.9347226561559772,0.08919630806644131,0.06527734384402291,0.0891963080664413,0.9914873108530728,0.010730985182269552,0.008512689146927198,0.010730985182269554,0.9181730221965777,0.02635123432470505,0.08182697780342223,0.026351234324705052,4FGL J1922.5-7453,3FGL J1923.2-7452,AGN,bcu,1RXS J192244.1-74541
3FGL J1925.4+1727,52.291924,0.6387023,-24.582354250957305,-26.37721049374944,1.8384248012651785,3.8571565528092266,1.0395276282566075,-0.33163035041673694,-0.3424605289915792,-0.868312707649603,-0.9999859751209212,UNAS,None,1255.692,LogParabola,none,0,0.0034626273515703256,0.0127291380198735,0.9965373726484297,0.0127291380198735,0.05555801949536954,0.12604266908418416,0.9444419805046305,0.12604266908418416,0.06534517305389274,0.03686768576913355,0.9346548269461072,0.03686768576913356,0.12751672420600044,0.03818221085175706,0.8724832757939996,0.03818221085175706,0.003000439134732932,0.03636550060141676,0.9969995608652671,0.03636550060141676,0.013128421010241037,0.04428347552628728,0.986871578989759,0.04428347552628728,0.017888512915889686,0.01732846147574515,0.9821114870841103,0.01732846147574516,0.013678108929403689,0.007478941403369869,0.9863218910705963,0.007478941403369869,4FGL J1925.2+1729,3FGL J1925.4+1727,PSR,PSR,PSR J1925+1720
3FGL J1934.2+6002,91.82652,18.216028,-26.332201019822975,-27.961625222254817,-0.144723235701131,3.5744531359887266,2.140348434448242,-0.8656488099446851,-0.20644468355449166,-0.5918830671655525,-0.6341944761847423,UNAS,None,2204.6694,PowerLaw,none,0,0.9998549991265973,1.3105057377427285E-4,1.4500087340279012E-4,1.3105057377427087E-4,0.993795043263283,0.010200076416315281,0.006204956736716866,0.01020007641631528,0.9960947945284363,0.002582332546942522,0.003905205471563711,0.002582332546942524,0.9947675504920176,0.0018819515663472098,0.0052324495079824765,0.0018819515663472087,0.9992780598894855,6.962030749801497E-4,7.219401105145615E-4,6.962030749801499E-4,0.9506181151174914,0.08097550806577676,0.04938188488250871,0.08097550806577676,0.9921095745422144,0.007376046935927156,0.007890425457785675,0.007376046935927158,0.9191712226054015,0.041547394838997685,0.08082877739459839,0.041547394838997685,4FGL J1934.2+6002,3FGL J1934.2+6002,AGN,bcu,GALEXASC J193419.64+600139.5
3FGL J1936.6-4215,356.66437,-25.835772,-26.22690150584289,-27.701693459358975,1.0045721366418774,3.4934856902691585,2.30818510055542,-0.5012609253777162,-0.3386686401609518,-0.8327918444517057,-0.9999416202019084,UNAS,None,1104.4037,PowerLaw,none,0,0.6964796922618525,0.22119279174049875,0.3035203077381474,0.22119279174049875,0.3590164107633526,0.25189181636394886,0.6409835892366476,0.2518918163639489,0.7581716927851826,0.06349007367933154,0.24182830721481743,0.06349007367933154,0.45492376071009033,0.06110918413289936,0.5450762392899096,0.06110918413289937,0.511898907989017,0.26020036408881986,0.48810109201098295,0.26020036408881986,0.08019887980956358,0.14887479620963734,0.9198011201904365,0.14887479620963734,0.48841606098773627,0.10484018588002217,0.5115839390122637,0.1048401858800222,0.045785971562090556,0.0196462039862402,0.9542140284379095,0.0196462039862402,4FGL J1937.2-4217,3FGL J1936.6-4215,AGN,bcu,PKS 1934-423
3FGL J1944.1+3919,73.482346,7.5842066,-25.863502327204582,-27.50004175052504,-0.15268107522010882,4.012760822832094,2.1844570636749268,-0.529902114364873,-0.5445813417733708,-0.6216426571471252,-0.7009736482055426,UNAS,None,2108.0957,PowerLaw,none,0,0.9968079443519041,0.05465222850637905,0.003192055648095864,0.05465222850637904,0.9904822880317168,0.024569626084870164,0.009517711968283346,0.024569626084870164,0.9947848502912323,0.006981459145275021,0.0052151497087677134,0.006981459145275023,0.9984927516556436,5.185464699503734E-4,0.0015072483443563604,5.185464699503726E-4,0.9981171664540355,0.0052145292811029455,0.0018828335459646075,0.005214529281102945,0.9532223631027602,0.08585724325193984,0.046777636897239724,0.08585724325193986,0.9823087067619352,0.016778507615839097,0.017691293238064978,0.016778507615839097,0.9833028822329605,0.008801413370982803,0.016697117767039537,0.008801413370982804,4FGL J1944.2+3921,3FGL J1944.1+3919,AGN,bcu,87GB 194223.9+391242
3FGL J1946.4-5403,343.8883,-29.562988,-25.206733720648927,-27.710863920699197,1.9256608885577695,3.6809872550896605,1.5028609881642248,0.15306817471553333,-0.526869561123767,-0.7731796697724636,-0.9059312038438698,UNAS,None,835.0475,LogParabola,none,0,4.320106155545391E-4,9.697173744655321E-4,0.9995679893844455,9.69717374465532E-4,0.0824655989536746,0.16586511676978538,0.9175344010463254,0.16586511676978538,0.08077286166899675,0.03914271077506151,0.9192271383310033,0.03914271077506151,0.03967212198128974,0.011684203573223266,0.9603278780187103,0.011684203573223266,0.0014083627247068041,0.0016242999165456279,0.9985916372752932,0.0016242999165456279,0.03820572969907195,0.09408067529464655,0.961794270300928,0.09408067529464655,0.037277910436070344,0.02699547202634481,0.9627220895639297,0.026995472026344815,0.003132474562072417,0.0017883239048140753,0.9968675254379274,0.0017883239048140753,4FGL J1946.5-5402,3FGL J1946.4-5403,PSR,PSR,PSR J1946-5403
3FGL J1950.2+1215,50.650112,-7.117476,-24.85034806768189,-27.070204509435456,1.3450116680853947,3.91487302047446,2.6260316371917725,-0.59502247625786,-0.7392838771136951,-0.9230720793071195,-0.99980492449079,UNAS,None,553.6436,PowerLaw,none,0,0.6376340185660521,0.17777513223218083,0.36236598143394794,0.17777513223218083,0.10816787373618314,0.1604544329757668,0.8918321262638169,0.1604544329757668,0.7746538347157157,0.06182707994327825,0.22534616528428425,0.06182707994327825,0.3257737182457197,0.04798532311321365,0.6742262817542803,0.04798532311321364,0.16437626437780348,0.15468331490608273,0.8356237356221966,0.15468331490608273,0.023981622328061055,0.07412746103429588,0.9760183776719389,0.07412746103429586,0.43657114930759944,0.10586480742015918,0.5634288506924006,0.10586480742015918,0.03567407240737158,0.011097631566079505,0.9643259275926285,0.011097631566079505,4FGL J1950.8+1211,3FGL J1950.2+1215,AGN,bcu,NVSS J195059+121316
3FGL J1953.4+7653,109.20024,22.963472,-26.23185782385184,-27.78296185665375,-0.25303188593062464,3.9649377491433584,2.3555235862731934,-0.6639379853226239,-0.7603842105102566,-0.6645045399235552,-0.4541015807654339,UNAS,None,1383.4778,PowerLaw,none,16,0.999910017012482,9.383006019155121E-5,8.998298751790887E-5,9.383006019155109E-5,0.9953134368535305,0.009010120474945073,0.004686563146469515,0.009010120474945073,0.9949640378199974,0.004869176612179363,0.005035962180002645,0.00486917661217936,0.9994829259836251,2.034273991993548E-4,5.170740163748659E-4,2.0342739919935592E-4,0.9997003841158452,3.552998847999975E-4,2.996158841548358E-4,3.5529988479999716E-4,0.9706130506393174,0.05966417594646698,0.02938694936068248,0.05966417594646698,0.9858278015367419,0.01348892981340921,0.014172198463258205,0.013488929813409208,0.9926482842706583,0.004953882065952652,0.0073517157293417155,0.004953882065952652,4FGL J1953.0+7651,3FGL J1953.4+7653,AGN,bcu,WN B1955.4+7642
3FGL J1957.9-0712,33.99981,-18.050085,-25.789441639439378,-27.448373217321652,-0.26149639223805105,3.7048043191294644,2.378793716430664,-0.5950191348356545,-0.8070539214040524,-0.5493410406956364,-0.7526301219606749,UNAS,None,1120.9943,PowerLaw,none,256,0.9993531478565535,9.061635220535553E-4,6.468521434465417E-4,9.061635220535557E-4,0.981238804025927,0.050195485578405905,0.018761195974072976,0.050195485578405905,0.9923218745216552,0.005890367926074633,0.007678125478344765,0.005890367926074625,0.9974415543813198,9.738614397225966E-4,0.0025584456186802267,9.738614397225959E-4,0.9953600509354844,0.0063008286551148865,0.004639949064515628,0.006300828655114888,0.9140520932361603,0.11905297248901495,0.08594790676383962,0.11905297248901495,0.9697348669502952,0.02131572821592109,0.030265133049704716,0.021315728215921086,0.9688970695992071,0.016527934229641123,0.031102930400793042,0.016527934229641123,4FGL J1958.1-0711,3FGL J1957.9-0712,AGN,bcu,NVSS J195801-071348
3FGL J1958.1+2436,62.27399,-2.4149113,-25.834801950345508,-27.118577246702902,-2.7322408925471016,3.856053782542874,1.6788126230239868,0.6969697338315471,-0.5242406475796987,-0.07502430654925459,-0.4268182533526548,UNAS,None,13977.932,PowerLaw,none,0,0.9997104979975072,3.564309521437238E-4,2.895020024927926E-4,3.564309521437248E-4,0.9897803796302396,0.021669674283627937,0.010219620369760408,0.02166967428362794,0.9943144743815253,0.00532974846295045,0.005685525618474701,0.005329748462950457,0.9999999126507688,1.4879281150091657E-7,8.734923127906632E-8,1.4879281150118368E-7,0.9988991086801067,0.0011791166492634388,0.0011008913198933322,0.001179116649263439,0.9481146927603595,0.0929693799453522,0.051885307239640445,0.0929693799453522,0.990985646938331,0.008862874539416431,0.009014353061669087,0.008862874539416435,0.9999990467486974,1.6012688137055931E-6,9.532513025669573E-7,1.6012688137049532E-6,4FGL J1958.1+2438,3FGL J1958.1+2436,AGN,bcu,NVSS J195800+243802
3FGL J1958.6+3844,74.40486,4.8519573,-25.346971489045252,-26.936443166014225,0.41284215803345176,4.19660139711807,2.6373605728149414,-0.8075153870869367,-0.761017745250382,-0.6872603144453902,-0.8802578437693045,UNAS,None,801.44934,PowerLaw,none,24,0.9971346558777593,0.003212284128727287,0.002865344122240706,0.0032122841287272877,0.9880593259955524,0.021473183932560133,0.011940674004447671,0.021473183932560137,0.9666697677583604,0.021379025492278363,0.03333023224163952,0.021379025492278356,0.9900200340759044,0.0024722730750298912,0.009979965924095644,0.00247227307502989,0.9916839524239313,0.010262972378038804,0.008316047576068715,0.010262972378038806,0.9266455385038921,0.10511538082331233,0.07335446149610787,0.10511538082331233,0.911172924968271,0.04725018265042141,0.08882707503172893,0.04725018265042141,0.9234050819986057,0.02781001275030489,0.07659491800139415,0.02781001275030489,4FGL J1959.0+3844,3FGL J1958.6+3844,AGN,bcu,LQAC 299+038
3FGL J2006.6+0150,43.44295,-15.781996,-26.203022647586106,-27.6073388911064,1.0385409577859128,3.403392427146009,1.8722081184387207,-0.6183783461397657,0.9938775726501865,-0.5429784960864463,-0.7408743003581063,UNAS,None,3550.8552,PowerLaw,none,0,0.980327052923811,0.038291861988681355,0.01967294707618906,0.038291861988681355,0.3436073918153287,0.26926048819116183,0.6563926081846712,0.26926048819116183,0.9632131846018196,0.022696837015823142,0.03678681539818032,0.02269683701582314,0.5822761166268651,0.07900394861927197,0.41772388337313493,0.07900394861927197,0.9202154476765168,0.104846257021029,0.07978455232348335,0.104846257021029,0.10726315264370698,0.15634670607533238,0.892736847356293,0.15634670607533238,0.8198220208028235,0.08325375538309039,0.18017797919717649,0.08325375538309039,0.16499424179724836,0.06896932460654781,0.8350057582027516,0.06896932460654781,4FGL J2006.4+0147,3FGL J2006.6+0150,PSR,PSR,PSR J2006+0148
3FGL J2015.3-1431,28.806221,-25.025145,-26.553428404691342,-27.708950675011142,0.2092492339455623,3.4974853796996763,1.770341157913208,0.17472144527516778,0.19078308597517485,-0.4762779622390245,-0.031631867298362995,UNAS,None,6306.857,PowerLaw,none,0,0.9997601402107925,2.0301002711322136E-4,2.3985978920737782E-4,2.0301002711321984E-4,0.9849239687145974,0.03931903120718966,0.015076031285402625,0.03931903120718966,0.9919833929336856,0.006112855376771207,0.008016607066314331,0.006112855376771205,0.9983629836364231,6.932688930240733E-4,0.001637016363576918,6.932688930240734E-4,0.999103391848093,8.552034095069776E-4,8.966081519069253E-4,8.552034095069763E-4,0.9331448519458878,0.10801023022598312,0.06685514805411223,0.10801023022598312,0.9818524878982677,0.013312900339745666,0.01814751210173231,0.013312900339745672,0.9885091823348457,0.008020619160726602,0.011490817665154245,0.008020619160726602,4FGL J2015.3-1432,3FGL J2015.3-1431,AGN,bll,NVSS J201525-143202
3FGL J2017.9+3627,74.54164,0.41072208,-23.454436549749584,-26.192494308850105,2.53181588385841,3.6853580175976286,1.4073457288414832,0.5610597299669302,-0.498365909186253,-0.7704698360459722,-0.9814898107795468,UNAS,None,1654.5869,LogParabola,none,0,8.13695075559293E-5,1.0914104487878225E-4,0.9999186304924441,1.0914104487878225E-4,0.035380372637620096,0.11589152740880385,0.96461962736238,0.11589152740880385,0.007148011844716544,0.011397144842271967,0.9928519881552835,0.01139714484227197,0.003439493815819315,0.0012705054460275945,0.9965605061841807,0.0012705054460275945,1.8297521708871234E-4,1.2333104827520202E-4,0.9998170247829115,1.2333104827520202E-4,0.01134057232793374,0.047300351569456535,0.9886594276720663,0.047300351569456535,0.004475041423231362,0.002307576956998829,0.9955249585767687,0.0023075769569988218,4.328603350051171E-4,2.493934343340722E-4,0.9995671396649948,2.493934343340722E-4,4FGL J2017.9+3625,3FGL J2017.9+3627,PSR,PSR,PSR J2017+3625
3FGL J2022.2-7220,322.33374,-32.59619,-26.65802156620939,-28.003278635722264,1.105080048121771,3.655284215172534,1.949418306350708,0.6472798879692551,0.13865999313344987,0.34621586223645134,-0.9022061770594291,UNAS,None,3438.8853,PowerLaw,none,0,0.2975066955902562,0.23876167328285694,0.7024933044097438,0.23876167328285694,0.7730840407276754,0.21564552298556885,0.2269159592723246,0.21564552298556885,0.6505667467008168,0.07264884673546433,0.34943325329918323,0.07264884673546433,0.8366987133004917,0.06966853730891294,0.16330128669950836,0.06966853730891295,0.31372378140505625,0.2593933511642187,0.6862762185949437,0.2593933511642187,0.6188711022812172,0.2849241408399549,0.3811288977187827,0.2849241408399549,0.49859540065613134,0.10585829815863727,0.5014045993438686,0.10585829815863729,0.75857255297754,0.1835748845089773,0.24142744702245988,0.1835748845089773,4FGL J2022.0-7224,3FGL J2022.2-7220,AGN,bcu,1RXS J202204.8-722538
3FGL J2023.5+4126,79.253555,2.3415453,-24.080395714008667,-26.441189904353646,2.1757944973065695,3.890889779838621,2.032499893092412,-0.44104932710521744,-0.6981501907842104,-0.9490270127840132,-0.3849501637082114,UNAS,None,644.41394,LogParabola,none,2565,0.3498046987877766,0.3207943533936902,0.6501953012122235,0.3207943533936902,0.07038881971356588,0.1330553722500131,0.9296111802864341,0.1330553722500131,0.5069529940676996,0.10318223075358109,0.49304700593230044,0.10318223075358109,0.16724464863017044,0.05916989955835701,0.8327553513698297,0.05916989955835701,0.5038807688644048,0.3341968996767874,0.4961192311355951,0.3341968996767874,0.017968605548686272,0.055103302151244336,0.9820313944513137,0.05510330215124434,0.5146235091613643,0.10955556756588733,0.4853764908386355,0.10955556756588733,0.028220365232525225,0.0357863184936744,0.9717796347674749,0.0357863184936744,4FGL J2023.4+4127,3FGL J2023.5+4126,AGN,bcu,SSTSL2 J202336.19+412527.0
3FGL J2024.8-2331,20.240458,-30.361326,-26.574183169471333,-27.799278031929727,0.7884865337030397,3.627868638845554,1.9498870372772217,0.9991210504195001,0.41122826335965185,-0.2660463489028544,-0.8609351286447763,UNAS,None,2688.6765,PowerLaw,none,0,0.9777488606891095,0.023327850680804865,0.02225113931089056,0.023327850680804865,0.9076864050921629,0.1201885932734089,0.09231359490783711,0.12018859327340889,0.8636041537476817,0.05123092854197233,0.13639584625231838,0.05123092854197234,0.8930493880197239,0.0317040709816145,0.10695061198027614,0.0317040709816145,0.9471999340476978,0.05738543894898768,0.05280006595230233,0.05738543894898768,0.7857489840606258,0.21089594079223853,0.2142510159393743,0.21089594079223853,0.862843340163527,0.054247868658211316,0.13715665983647296,0.05424786865821133,0.7212326000055389,0.11057769476688811,0.27876739999446115,0.11057769476688811,4FGL J2024.7-2328,3FGL J2024.8-2331,AGN,bcu,NVSS J202442-232826
3FGL J2030.5-1439,30.304253,-28.432045,-26.659214303047623,-27.835516076416873,-0.3727957054542202,3.676122958826694,1.8650038242340088,-0.07939283673822817,-0.23226770493460688,-0.5257175477736648,-0.3805177523611025,UNAS,None,4840.437,PowerLaw,none,0,0.9996996247261727,2.707965341250188E-4,3.0037527382730764E-4,2.707965341250178E-4,0.987234113734303,0.04406965872850155,0.012765886265696956,0.04406965872850155,0.9915098015183788,0.007171269269387382,0.00849019848162126,0.007171269269387379,0.9996104553775284,1.6858602347095234E-4,3.895446224716492E-4,1.6858602347095213E-4,0.9993035433506218,7.102896299598154E-4,6.96456649378229E-4,7.102896299598149E-4,0.9521744521002878,0.08555925957755227,0.04782554789971217,0.08555925957755225,0.9826155330081736,0.01331684452681354,0.017384466991826383,0.013316844526813544,0.9961466017261139,0.0026776952521874674,0.003853398273886102,0.002677695252187468,4FGL J2030.5-1439,3FGL J2030.5-1439,AGN,fsrq,NVSS J203028-143918
3FGL J2034.6-4202,359.07648,-36.38259,-26.00583343428402,-27.663478801979224,0.6915566777369999,3.7392076652292134,1.9480119943618774,0.934303385211832,-0.7233910098675841,0.04429959222584393,-0.7992758145761564,UNAS,None,2904.9958,PowerLaw,none,0,0.9994577076337745,6.525963459452979E-4,5.422923662254743E-4,6.525963459452963E-4,0.9817124438895294,0.032549403036797646,0.018287556110470546,0.032549403036797646,0.972078250405776,0.019995674572311252,0.027921749594224016,0.019995674572311255,0.9637655866740729,0.014006151393214745,0.03623441332592717,0.014006151393214743,0.998585742053044,0.0022487293476042536,0.001414257946956118,0.002248729347604252,0.8882910988098813,0.14249102195408933,0.11170890119011875,0.14249102195408933,0.9464597474304112,0.03455603450810161,0.05354025256958871,0.03455603450810161,0.8949096377182911,0.06813871491752174,0.10509036228170883,0.06813871491752174,4FGL J2034.8-4200,3FGL J2034.6-4202,AGN,bll,2MASS J20345108-4200386
3FGL J2035.0+3634,76.63331,-2.3154814,-25.1198864280275,-27.031451147515483,1.7917593897551922,3.96236596206577,0.27043625968844687,0.9974169478969371,0.025305314045165728,-0.3535927137697723,-0.9746208859602667,UNAS,None,2128.779,LogParabola,none,4,0.03783150988987551,0.11356368200326473,0.9621684901101245,0.11356368200326473,0.12656652378027966,0.1602906208290475,0.8734334762197203,0.16029062082904752,0.1348996870288973,0.05437366293299096,0.8651003129711027,0.05437366293299096,0.2721472795159542,0.0735432181990722,0.7278527204840457,0.0735432181990722,0.00848467046811806,0.07161404067080794,0.9915153295318819,0.07161404067080794,0.06335727311714884,0.11382593665688086,0.9366427268828511,0.11382593665688086,0.13065336730839358,0.058277698690488516,0.8693466326916065,0.058277698690488516,0.0932046136844288,0.046270932166365776,0.9067953863155712,0.046270932166365776,4FGL J2035.0+3632,3FGL J2035.0+3634,PSR,psr,PSR J2034+3632
3FGL J2035.8+4902,86.712006,5.0344753,-25.805394892878436,-27.08069029129541,-0.828324743096402,3.791092292222956,2.095409870147705,-0.642284958266023,-0.23598087872288234,-0.707530047044599,-0.5167086164237541,UNAS,None,4568.882,PowerLaw,none,0,0.9993503503178687,9.091112000285329E-4,6.496496821314377E-4,9.091112000285328E-4,0.9920164235781841,0.016137366507982705,0.007983576421815904,0.016137366507982705,0.9852275582084739,0.01132139461148765,0.01477244179152616,0.01132139461148765,0.999847923592909,8.80314630300197E-5,1.5207640709113103E-4,8.803146303001915E-5,0.9958555742929587,0.0044343122228570845,0.004144425707041357,0.0044343122228570845,0.961227269841768,0.07626596930963776,0.03877273015823198,0.07626596930963776,0.957189256552345,0.02971158173959975,0.042810743447655085,0.02971158173959975,0.9973585123022994,0.002121535311065459,0.002641487697700426,0.0021215353110654593,4FGL J2035.9+4901,3FGL J2035.8+4902,AGN,bcu,2MASS J20355146+4901490
3FGL J2038.8-3613,6.379332,-36.418747,-25.655751647437153,-27.667197625472912,-0.11160817374354422,3.656353633889347,2.447906970977783,-0.6408821361222157,-0.5948821289723548,-0.8079959330311237,-0.625224638355937,UNAS,None,679.487,PowerLaw,none,0,0.9973941448091737,0.0061474798559576615,0.002605855190826295,0.006147479855957662,0.9926354017585932,0.01794935057350158,0.007364598241406791,0.017949350573501575,0.9769650065609067,0.014516088469458037,0.02303499343909332,0.014516088469458035,0.9930857440823541,0.002874988944621045,0.006914255917645826,0.002874988944621044,0.9658378763205397,0.05608422001364418,0.034162123679460234,0.05608422001364418,0.9546452857368053,0.0716245590316751,0.04535471426319473,0.0716245590316751,0.9013898961084756,0.056284260469116165,0.09861010389152432,0.056284260469116165,0.8819704664759652,0.05978395700359539,0.11802953352403472,0.05978395700359539,4FGL J2039.4-3616,3FGL J2038.8-3613,PSR,PSR,PSR J2039-3616
3FGL J2039.6-5618,341.2312,-37.15509,-24.791122684049927,-27.30938289957617,1.629981027352032,3.5437115138468607,1.6986013936922013,-0.27853448524632896,-0.46662328014648186,-0.6104600878271715,-0.908794002648762,UNAS,None,982.2929,LogParabola,none,0,0.006208378869512478,0.013717724148738874,0.9937916211304876,0.013717724148738872,0.12171202772125489,0.21047397904567441,0.8782879722787452,0.2104739790456744,0.2012246346750035,0.06573979222600898,0.7987753653249964,0.06573979222600898,0.07910210119631353,0.02022860650860328,0.9208978988036866,0.02022860650860328,0.002380375061384266,0.0033795814758151837,0.9976196249386158,0.0033795814758151837,0.05621823108796751,0.120164040202048,0.9437817689120325,0.120164040202048,0.029003693652334895,0.022050627388701192,0.9709963063476652,0.02205062738870119,0.007160333215035107,0.003614688336348659,0.9928396667849649,0.0036146883363486586,4FGL J2039.5-5617,3FGL J2039.6-5618,PSR,PSR,PSR J2039-5617
3FGL J2042.3-5416,343.74487,-37.737637,-26.126622224562023,-27.734601972319698,-0.6779782740822308,3.880196572867539,2.5529985427856445,-0.5642743129890833,-0.7229776005785329,-0.7814967252334731,-0.9994173750491646,UNAS,None,718.3656,PowerLaw,none,0,0.9977191169606772,0.0028269506094647985,0.00228088303932279,0.0028269506094647998,0.9938418406134634,0.01554957055260947,0.006158159386536627,0.01554957055260947,0.9681944479415999,0.014835216034849809,0.03180555205840005,0.014835216034849809,0.9986699341289084,6.211869633009109E-4,0.001330065871091656,6.211869633009105E-4,0.998505210201083,0.001965741573963261,0.0014947897989169854,0.0019657415739632615,0.9685246566659793,0.06873153790583655,0.03147534333402076,0.06873153790583655,0.9538322163105382,0.02822261876238427,0.04616778368946189,0.02822261876238428,0.9695951676545933,0.018088749734869757,0.03040483234540661,0.018088749734869757,4FGL J2042.7-5415,3FGL J2042.3-5416,AGN,bcu,WISEA J204241.98-540925.3
3FGL J2043.6+0001,46.611492,-24.719402,-26.583798688971324,-27.709536062351027,0.8565799144133435,3.728957244781233,1.6896612644195557,0.31761772287814855,0.023608306401334957,0.18810838050529835,-0.623326736823027,UNAS,None,5769.138,PowerLaw,none,0,0.998397292363454,0.0021709993290611137,0.00160270763654602,0.0021709993290611146,0.9759384975863166,0.04093466786611932,0.024061502413683485,0.04093466786611932,0.9876018648202769,0.008729254847600867,0.01239813517972316,0.008729254847600865,0.9805913480029751,0.007526272963832215,0.019408651997024847,0.007526272963832217,0.9954500396325483,0.006392281713125676,0.004549960367451675,0.006392281713125677,0.8793691610988853,0.15174146276144954,0.12063083890111467,0.15174146276144954,0.962211644939222,0.026385925952897415,0.03778835506077803,0.026385925952897408,0.9653794150582735,0.026753909914822734,0.034620584941726575,0.026753909914822734,4FGL J2043.7+0000,3FGL J2043.6+0001,AGN,bll,2MASS J20434215+0001193
3FGL J2044.0+1035,56.325485,-19.19622,-26.025185248420485,-27.588384950209775,0.7770500178479324,4.069326146848597,2.290846586227417,-0.17230381119765442,-0.6785318033348332,-0.39522401001235535,-0.9999977419858895,UNAS,None,1392.6104,PowerLaw,none,0,0.9969700727555592,0.00947153194500702,0.003029927244440843,0.009471531945007022,0.9584092589374079,0.05923283670868774,0.04159074106259216,0.05923283670868774,0.899478818224588,0.04100568350220567,0.10052118177541206,0.04100568350220567,0.953529738924182,0.011102689839085076,0.04647026107581804,0.011102689839085076,0.989285209901317,0.026964561457145115,0.01071479009868304,0.026964561457145115,0.7613745040158988,0.20609256901373468,0.2386254959841013,0.20609256901373468,0.8592380409664241,0.05625127521933946,0.1407619590335759,0.05625127521933946,0.8093504736705582,0.07482466871521049,0.1906495263294417,0.07482466871521049,4FGL J2044.0+1036,3FGL J2044.0+1035,AGN,bcu,NVSS J204351+103406
3FGL J2045.6-6838,326.05533,-35.422237,-26.064138028804127,-27.722178473969336,0.1637288034032592,4.13447252933995,2.3925890922546387,-0.5930982523066232,-0.6097386805407387,-0.5910695401803797,-0.999994148836718,UNAS,None,1096.869,PowerLaw,none,1,0.991414221097066,0.023961449938734183,0.008585778902933962,0.023961449938734187,0.9929486570950532,0.0156254115583309,0.0070513429049467715,0.0156254115583309,0.9460970011529511,0.02999014577664188,0.05390299884704868,0.029990145776641875,0.9919240506763819,0.0023995529482842264,0.00807594932361815,0.002399552948284227,0.9932978912552504,0.014716558501419683,0.006702108744749543,0.014716558501419681,0.9595925067808555,0.07500655616497418,0.04040749321914456,0.07500655616497418,0.9120439519548575,0.04717279570860306,0.08795604804514247,0.04717279570860307,0.9242099206979542,0.03174575657264939,0.07579007930204577,0.03174575657264939,4FGL J2045.9-6835,3FGL J2045.6-6838,PSR,psr,PSR J2045-68
3FGL J2046.7-4259,358.10135,-38.676685,-26.427723437613032,-27.80260073224073,0.34753582837978164,3.736108916448966,2.0109035968780518,-0.7376709026980217,-0.3669811290476155,-0.36740979707769283,-0.7616750560521431,UNAS,None,2401.4062,PowerLaw,none,0,0.9997957368541974,2.0620949881761637E-4,2.042631458025408E-4,2.0620949881761685E-4,0.9908484408642176,0.021406425019631713,0.009151559135782403,0.021406425019631713,0.9944273723380271,0.005154298132681059,0.005572627661972812,0.005154298132681061,0.9871551640006966,0.0036199423230042983,0.01284483599930346,0.003619942323004299,0.9992807362773898,0.0010195437072994015,7.192637226102179E-4,0.0010195437072994028,0.9294266147688444,0.10070624262313799,0.07057338523115556,0.10070624262313799,0.9891285445428311,0.011514432422777866,0.010871455457168963,0.011514432422777866,0.9021168591546672,0.042186289222576175,0.09788314084533284,0.042186289222576175,4FGL J2046.8-4258,3FGL J2046.7-4259,AGN,bll,2MASS J20464397-4257134
3FGL J2047.9-3119,12.830641,-37.378876,-25.767495538287456,-27.66983677045714,0.8287962281656441,3.7904246983992302,2.520742177963257,-0.8435424610781289,-0.5424040890585006,-0.597994751601369,-0.44992716310393466,UNAS,None,669.2339,PowerLaw,none,0,0.9988679945156328,0.0015597460413872993,0.0011320054843672526,0.001559746041387299,0.9821192815953349,0.031043987254446445,0.017880718404665145,0.031043987254446445,0.9815236541153801,0.014230070500143572,0.018476345884619723,0.014230070500143572,0.9616928858080058,0.010805956686902906,0.03830711419199412,0.010805956686902906,0.9959216323166337,0.0060071498824831185,0.004078367683366269,0.006007149882483119,0.8352518599697609,0.18780102188922856,0.164748140030239,0.18780102188922856,0.9226611575585311,0.040845703766828445,0.07733884244146895,0.04084570376682845,0.7641552480625692,0.08163591106054201,0.2358447519374307,0.08163591106054201,4FGL J2047.9-3122,3FGL J2047.9-3119,AGN,bcu,NVSS J204806-312016
3FGL J2053.9+2922,73.36126,-9.865336,-25.83725348529488,-27.338642217963137,1.240634040013635,3.828058407184223,1.543579339981079,-0.5601809542594541,0.9998096824457487,0.20531577273784715,-0.40172896866829805,UNAS,None,9518.644,PowerLaw,none,1,0.9783337072827216,0.0335259494331606,0.021666292717278216,0.0335259494331606,0.9310832767971692,0.10047883166975737,0.06891672320283072,0.10047883166975737,0.9417643289934858,0.03117552497787566,0.058235671006514236,0.03117552497787565,0.9483971919003358,0.018926811340310636,0.05160280809966433,0.018926811340310636,0.9511889871778956,0.057658386968668554,0.048811012822104476,0.057658386968668554,0.7673119817942113,0.2343718329837057,0.23268801820578877,0.2343718329837057,0.9051120739435318,0.04489128068561568,0.09488792605646826,0.044891280685615674,0.9271132679734417,0.050168117908990624,0.07288673202655835,0.05016811790899063,4FGL J2053.8+2922,3FGL J2053.9+2922,AGN,bll,RX J2053.8+2923
3FGL J2054.8-4908,350.1346,-40.05893,-26.249879672710062,-27.724476065304486,-1.5785203377935793,3.91412566694246,2.3455164432525635,-0.8170945732770939,-0.728138156624809,-0.23641488481800937,-0.8304936947798128,UNAS,None,1354.217,PowerLaw,none,0,0.9996445041308312,3.2962502616257737E-4,3.5549586916882713E-4,3.2962502616257824E-4,0.9943356136800289,0.01452195869588515,0.00566438631997107,0.01452195869588515,0.9859050367332425,0.00955425120783982,0.014094963266757497,0.00955425120783982,0.9999847750148565,1.1998560276705135E-5,1.5224985143483746E-5,1.1998560276704306E-5,0.9997223312532251,3.811336992892831E-4,2.77668746774958E-4,3.811336992892833E-4,0.9740170620190202,0.0663312680931427,0.025982937980979913,0.0663312680931427,0.9738357949223625,0.0199228921270948,0.026164205077637493,0.0199228921270948,0.9997956979290118,1.9632496825220741E-4,2.0430207098814018E-4,1.9632496825220763E-4,4FGL J2056.4-4904,3FGL J2054.8-4908,AGN,bcu,SUMSS J205613-490415
3FGL J2103.7-1113,37.857925,-34.42315,-25.800997043625514,-27.747415471214275,1.4515085110360368,3.9134384003786855,1.1134121548474143,0.9999351653796349,-0.36118530631227236,-0.5693277534493331,-0.875737314619935,UNAS,None,1505.8958,LogParabola,none,0,0.23530654658114314,0.2032574829468041,0.764693453418857,0.2032574829468041,0.4219389744748362,0.2371266792055577,0.5780610255251638,0.2371266792055577,0.4056484843928259,0.0987093291632514,0.5943515156071741,0.0987093291632514,0.5263614964009566,0.0644454634359126,0.47363850359904336,0.0644454634359126,0.08115170219387755,0.10078877667167922,0.9188482978061224,0.10078877667167924,0.191775565492588,0.20406528617003422,0.808224434507412,0.20406528617003422,0.11492240053476754,0.06365680310618778,0.8850775994652325,0.06365680310618778,0.16332087130339618,0.04836273815500954,0.8366791286966038,0.04836273815500954,4FGL J2103.7-1112,3FGL J2103.7-1113,AGN,bcu,1RXS J210346.8-111335
3FGL J2110.0+0442,54.94204,-27.836702,-26.23424549449118,-27.701109620103264,-0.5359983900360257,3.962728129440886,2.063178300857544,-0.5224882146650718,-0.6646785590010772,-0.3912784855506537,-0.41674249326585744,UNAS,None,2533.4553,PowerLaw,none,0,0.999947596384746,5.3185659450337056E-5,5.240361525400526E-5,5.3185659450336826E-5,0.9901135927447924,0.02068167289876898,0.009886407255207485,0.02068167289876898,0.9959028180063623,0.005706574339713725,0.004097181993637802,0.005706574339713724,0.9998975627986512,4.613927197253094E-5,1.0243720134881984E-4,4.6139271972529106E-5,0.999934027197909,8.444548277671368E-5,6.597280209091438E-5,8.444548277671175E-5,0.9528547253280518,0.09021897705900127,0.04714527467194813,0.09021897705900127,0.9873467154317416,0.014488585710440953,0.012653284568258477,0.01448858571044095,0.9991905036052674,5.653117454128703E-4,8.094963947325387E-4,5.653117454128711E-4,4FGL J2109.6+0440,3FGL J2110.0+0442,AGN,bll,GALEXASC J210940.09+044000.8
3FGL J2115.2+1215,62.605534,-24.450743,-26.05736719440909,-27.655734481649144,0.36294106925496256,3.7765342191447977,2.161282777786255,-0.6152414311556754,-0.7854948132983474,-0.40213373810191966,-0.4545465670366548,UNAS,None,2228.3875,PowerLaw,none,0,0.9999223407569879,8.718273931228464E-5,7.765924301190649E-5,8.718273931228345E-5,0.9864349523951597,0.0359011164064716,0.013565047604840232,0.035901116406471596,0.9970691409842548,0.003245484743387525,0.0029308590157451995,0.0032454847433875294,0.9955426680188916,0.0013431761979519137,0.004457331981108421,0.001343176197951913,0.9997907830088494,2.4212113872956753E-4,2.0921699115053556E-4,2.4212113872956796E-4,0.926968229078755,0.10694401730397847,0.07303177092124494,0.10694401730397847,0.9935357455670721,0.00711222918361631,0.0064642544329279,0.007112229183616306,0.9693524506073307,0.014686627432884793,0.03064754939266931,0.014686627432884793,4FGL J2115.2+1218,3FGL J2115.2+1215,AGN,bll,NVSS J211522+121802
3FGL J2118.3+5751,97.551895,5.9114714,-25.437679975678055,-27.11871533344186,-0.3234336209125751,3.9811042010580255,2.4833552837371826,-0.7000214816710194,-0.7660697299063849,-0.46883219957051975,-0.7863729244538477,UNAS,None,1051.1361,PowerLaw,none,0,0.9992889162800737,7.60097846978027E-4,7.110837199263873E-4,7.600978469780266E-4,0.992077547867979,0.015277779080711743,0.007922452132020998,0.015277779080711745,0.9888876438203674,0.010958172286823217,0.011112356179632556,0.010958172286823215,0.9989667517521014,4.0146662857285496E-4,0.0010332482478987333,4.014666285728539E-4,0.9983645811445553,0.002235258879812759,0.0016354188554448038,0.0022352588798127586,0.9598037569516348,0.07403583552151674,0.04019624304836514,0.07403583552151674,0.9625386365910054,0.027711342334086158,0.03746136340899464,0.02771134233408615,0.9903723065757588,0.005310722157560005,0.009627693424241196,0.0053107221575600045,4FGL J2118.2+5752,3FGL J2118.3+5751,AGN,bcu,87GB 2116+5739
3FGL J2120.4-1256,38.06619,-38.854103,-25.83061074309004,-27.70938162187934,0.6538658118806313,4.195425072947367,2.5725128650665283,-0.5708259683069801,-0.8145952608914824,-0.7036486019401158,-0.9988123347064427,UNAS,None,570.5121,PowerLaw,none,0,0.9991321806901267,8.900838478466815E-4,8.678193098733161E-4,8.900838478466808E-4,0.9829050165894168,0.0251504738645905,0.017094983410583294,0.0251504738645905,0.9876205310099924,0.00845263876096814,0.012379468990007607,0.00845263876096814,0.9604701922669925,0.008458971337295337,0.03952980773300753,0.008458971337295337,0.9989833171783581,0.0013492400886565854,0.0010166828216418723,0.001349240088656586,0.8868718235519996,0.12159795952363889,0.11312817644800052,0.12159795952363889,0.9800609132458669,0.016346102122064887,0.019939086754133056,0.01634610212206489,0.7450862155411448,0.05854679323728299,0.2549137844588551,0.05854679323728299,4FGL J2120.6-1254,3FGL J2120.4-1256,AGN,bcu,NVSS J212035-125443
3FGL J2127.5-6001,334.66135,-42.454098,-26.77993397463442,-28.04144738217255,-0.7376386893815079,3.3996951068599044,1.9506174325942993,-0.7220749510562829,-0.24350747805723058,-0.7180779441554989,-0.21896386100676457,UNAS,None,3960.2441,PowerLaw,none,0,0.9993454449073117,0.001112570778360762,6.545550926883232E-4,0.001112570778360761,0.9941393417052746,0.015498747898195494,0.005860658294725388,0.015498747898195496,0.9864898357656853,0.00857020086730162,0.013510164234314663,0.008570200867301616,0.9997557342103314,1.4390547523081485E-4,2.4426578966853533E-4,1.439054752308157E-4,0.9987582317337089,0.0015111185221109815,0.0012417682662910223,0.001511118522110981,0.974539258219616,0.06440829899583934,0.02546074178038411,0.06440829899583934,0.9748687139702266,0.016313850003664167,0.025131286029773478,0.016313850003664167,0.992940492778649,0.006538251053345988,0.007059507221350887,0.0065382510533459875,4FGL J2127.6-5959,3FGL J2127.5-6001,AGN,bcu,NGC 7059
3FGL J2130.4-4237,358.467,-46.683434,-25.550502786489794,-27.660625719914545,0.8837417591032996,5.395594549187359,2.5613784790039062,-0.6220400946563469,-0.7680584993237349,-0.7809031088031264,-0.9999584914339997,UNAS,None,574.07294,PowerLaw,none,256,0.9968699439775189,0.054681777475124115,0.003130056022481104,0.054681777475124115,0.9925745417209523,0.021339782860270957,0.007425458279047694,0.021339782860270957,0.9768552661271565,0.011415448964940348,0.0231447338728435,0.011415448964940345,0.9961863761802089,0.001259347576046697,0.0038136238197911086,0.0012593475760466978,0.999927734727174,9.452115585798129E-5,7.226527282603329E-5,9.452115585798171E-5,0.9661614651040982,0.07775766308466667,0.03383853489590181,0.07775766308466667,0.9693942556512427,0.020070236913537164,0.03060574434875724,0.020070236913537164,0.9831781578278215,0.00901655217574332,0.01682184217217857,0.00901655217574332,4FGL J2130.4-4241,3FGL J2130.4-4237,AGN,bcu,SUMSS J213017-424319
3FGL J2131.1-6625,326.64175,-40.27448,-25.649090555149975,-27.832200634404273,1.159715054475415,3.957688378783053,2.4475181102752686,-0.40516136762487454,-0.6475144856007357,-0.8072289813716472,-0.9999869266415998,UNAS,None,710.01886,PowerLaw,none,0,0.8026956314200036,0.1767291409285633,0.19730436857999642,0.1767291409285633,0.5378008070696294,0.2542660504000192,0.46219919293037054,0.2542660504000192,0.8338376209069114,0.05248033823426667,0.16616237909308854,0.05248033823426667,0.5327036151554667,0.05469545529910078,0.46729638484453323,0.05469545529910078,0.5771752124576466,0.2563707038548093,0.4228247875423535,0.2563707038548093,0.196415743800764,0.22862902830700513,0.803584256199236,0.22862902830700513,0.43309252337773824,0.10859479028616316,0.5669074766222618,0.10859479028616316,0.08171523952606657,0.02824628519997739,0.9182847604739335,0.02824628519997739,4FGL J2130.8-6623,3FGL J2131.1-6625,AGN,bcu,SUMSS J213038-662356
3FGL J2131.5+2605,76.53855,-18.273493,-26.163752571621636,-27.513898702020423,-0.43124687622089874,3.619074710364406,2.2698848247528076,0.9950155727436198,-0.7439478466946194,-0.6847514450945688,-0.08886276586077775,UNAS,None,1728.2504,PowerLaw,none,256,0.9996153838784193,5.928985505238974E-4,3.846161215806615E-4,5.92898550523897E-4,0.9911512062645248,0.02116849781686249,0.008848793735475268,0.02116849781686249,0.9824349115142108,0.011219026294175344,0.017565088485789124,0.011219026294175346,0.9997814526201243,1.2288195121369693E-4,2.1854737987555571E-4,1.2288195121369682E-4,0.9969576992979035,0.005692202497022953,0.0030423007020964413,0.005692202497022953,0.9589673781058377,0.08052425753097628,0.041032621894162374,0.08052425753097628,0.9136727941494701,0.06458227245909046,0.08632720585053,0.06458227245909046,0.9972496760032714,0.002546318083832484,0.0027503239967287467,0.0025463180838324836,4FGL J2133.0+2610,3FGL J2131.5+2605,AGN,bcu,NVSS J213252+261143
3FGL J2134.5-2131,28.921066,-45.08291,-25.563608434165904,-27.65787185195196,-1.6215005791967372,3.8307193241776223,2.1337928771972656,-0.3840640129375995,-0.689743701236354,-0.5276861093932482,-0.29550168388357384,UNAS,None,1493.0851,PowerLaw,none,0,0.9997821991976055,2.2044433272557266E-4,2.1780080239452065E-4,2.2044433272557217E-4,0.9943614071058838,0.015317534768331238,0.0056385928941161826,0.015317534768331238,0.9933639915383128,0.006091980347212999,0.0066360084616871925,0.006091980347212996,0.9999927552660184,6.179787182019026E-6,7.244733981604662E-6,6.179787182020124E-6,0.9995132384819715,5.700291120427666E-4,4.867615180284935E-4,5.700291120427647E-4,0.979063447042246,0.03511782616066519,0.020936552957753967,0.03511782616066519,0.9838772643340454,0.013852886511931265,0.016122735665954586,0.013852886511931266,0.9998625782760748,1.4944368893144995E-4,1.374217239252094E-4,1.4944368893144894E-4,4FGL J2134.5-2130,3FGL J2134.5-2131,AGN,bll,NVSS J213430-213032
3FGL J2139.5+3919,87.25388,-9.907604,-25.609191367885572,-27.49069195188335,1.0403718791055347,3.771375111631869,2.689281702041626,-0.86926550235161,-0.6740425586863441,-0.5208345592036153,-0.6013868372836191,UNAS,None,460.6482,PowerLaw,none,9,0.9975599218127058,0.0046900171778243745,0.0024400781872941798,0.0046900171778243745,0.8646556719622085,0.14508505609787886,0.13534432803779134,0.14508505609787886,0.9731983241602823,0.01836799165000594,0.026801675839717633,0.01836799165000593,0.8829421039284311,0.025239183227207182,0.11705789607156897,0.025239183227207182,0.9931166126332034,0.008549683585090563,0.006883387366796501,0.008549683585090565,0.3882229289612049,0.26900229917913576,0.6117770710387951,0.26900229917913576,0.8970203948940612,0.04532226785295201,0.10297960510593869,0.04532226785295201,0.5210222150063587,0.09982653314565827,0.4789777849936413,0.09982653314565827,4FGL J2139.9+3910,3FGL J2139.5+3919,AGN,bcu,B2 2138+38
3FGL J2142.7+1957,73.733185,-24.392433,-26.692321956121056,-27.864369384209038,-0.5754859047370507,3.62786144176011,2.0091686248779297,-0.9424753269422593,-0.4843388535741961,0.17368174591931498,-0.720516219415316,UNAS,None,4202.152,PowerLaw,none,0,0.9998660246841655,1.3133179946023705E-4,1.3397531583453614E-4,1.3133179946023843E-4,0.9923536437846175,0.017785938591248746,0.007646356215382502,0.017785938591248746,0.9958734231555159,0.002570909181082214,0.004126576844484111,0.002570909181082209,0.9997301246729162,1.5348618632891293E-4,2.698753270837848E-4,1.5348618632891325E-4,0.9995475298166927,4.977969192383793E-4,4.5247018330718986E-4,4.977969192383773E-4,0.9633486373704705,0.07916992729950083,0.03665136262952952,0.07916992729950083,0.9878478426541549,0.010760216595662954,0.01215215734584521,0.010760216595662949,0.9985208008929305,0.001503506652790784,0.0014791991070694573,0.0015035066527907838,4FGL J2142.8+1958,3FGL J2142.7+1957,AGN,bcu,NVSS J214247+195810
3FGL J2145.5+1007,66.04695,-31.538164,-26.62025602392719,-27.727631105053735,0.3901734417008852,3.643436818682873,1.5526955127716064,-0.9927635853395324,0.7585613598146975,0.07983910686581744,-0.10520227424808215,UNAS,None,11257.348,PowerLaw,none,0,0.9998681238844738,1.040535341739114E-4,1.3187611552623057E-4,1.0405353417391379E-4,0.9886445755609372,0.0344120465372488,0.011355424439062685,0.0344120465372488,0.9953962410966932,0.0034316680220262685,0.004603758903306835,0.00343166802202627,0.9987184658786399,4.887671183119532E-4,0.001281534121360019,4.887671183119536E-4,0.9996271368216402,3.784276787168664E-4,3.728631783598341E-4,3.7842767871686594E-4,0.954467941455084,0.09006450572778898,0.045532058544915946,0.09006450572778898,0.9887127404774393,0.009581126792377043,0.011287259522560721,0.00958112679237704,0.9968173670119015,0.002121049052466943,0.0031826329880985695,0.0021210490524669434,4FGL J2145.5+1006,3FGL J2145.5+1007,AGN,bll,87GB 214302.1+095227
3FGL J2150.5-1754,35.6385,-47.45519,-25.684982981248783,-27.71972785127091,-0.12222442231238477,4.0900839550310435,2.6587038040161133,-0.7585525152065978,-0.8765701892053019,-0.44225006158159286,-0.7824401635003122,UNAS,None,493.0138,PowerLaw,none,0,0.9998304321863255,1.5672255523263876E-4,1.695678136744001E-4,1.5672255523263844E-4,0.9932848709845018,0.016786367492996154,0.0067151290154981265,0.016786367492996158,0.9954894154524122,0.004074784170214269,0.004510584547587736,0.004074784170214264,0.998290249637274,6.127071014511167E-4,0.0017097503627261025,6.127071014511172E-4,0.9998126711132984,2.0314596513930675E-4,1.8732888670164625E-4,2.0314596513930743E-4,0.9736385625351195,0.042347754227634656,0.026361437464880486,0.04234775422763466,0.9887539646952699,0.009685545481935396,0.011246035304730067,0.009685545481935393,0.9871755790425436,0.00667053956328754,0.012824420957456357,0.006670539563287541,4FGL J2150.7-1750,3FGL J2150.5-1754,AGN,bll,MRSS 600-040574
3FGL J2151.6+4154,90.718,-9.448793,-25.690659857598128,-27.415378209831808,0.7260253374103892,3.519703987220586,1.8487628698349,0.9929027515845265,0.1345070099393048,-0.5346751380183068,-0.26578326946475545,UNAS,None,4599.5435,PowerLaw,none,0,0.9985652675242811,0.005070182712679618,0.0014347324757188263,0.005070182712679618,0.9713179146485214,0.053762246384113345,0.028682085351478693,0.05376224638411335,0.9906083564864827,0.00691784069167095,0.00939164351351721,0.006917840691670947,0.9602179723039959,0.012730108461076747,0.03978202769600416,0.012730108461076747,0.9933161386255486,0.0070044764784796265,0.006683861374451358,0.0070044764784796265,0.8308196134486145,0.17747192712827378,0.16918038655138545,0.17747192712827378,0.9669596846552065,0.023026434777692863,0.03304031534479347,0.02302643477769286,0.7908399068448547,0.09715304133595437,0.2091600931551454,0.09715304133595437,4FGL J2151.4+4156,3FGL J2151.6+4154,AGN,bll,NVSS J215122+415632
3FGL J2209.8-0450,55.685387,-45.55829,-26.17647299357666,-27.397483105488977,0.7444239762457192,3.8204917634717157,1.2660481929779053,-0.01919881968163456,-0.5965594024666132,-0.6982614617331614,0.0897156754313772,UNAS,None,26155.191,PowerLaw,none,0,0.9989945577196427,0.001966176128598825,0.0010054422803572258,0.0019661761285988248,0.9911877405311458,0.019624055024800614,0.008812259468854272,0.019624055024800614,0.9290837940196596,0.040083730294257325,0.07091620598034046,0.04008373029425732,0.9977644260491279,0.0013274684530176057,0.0022355739508721105,0.0013274684530176053,0.9965479069330476,0.004978170880574391,0.0034520930669523216,0.004978170880574392,0.9549278472547499,0.09039620413338874,0.04507215274525013,0.09039620413338874,0.9204331690291161,0.046853960663647186,0.07956683097088385,0.046853960663647186,0.9785253757855383,0.021538092253317154,0.021474624214461644,0.021538092253317154,4FGL J2209.7-0451,3FGL J2209.8-0450,AGN,bll,NVSS J220941-045111
3FGL J2223.3+0103,65.21608,-44.594585,-26.244103861854036,-27.676744987324547,0.22471625805418283,3.7275020713268883,1.8087090253829956,0.16869478190716783,-0.5543897480290821,-0.06156084645017452,-0.4828738555429591,UNAS,None,4213.344,PowerLaw,none,0,0.9998985342871095,8.060802193280023E-5,1.0146571289036555E-4,8.060802193280031E-5,0.9916277029945911,0.02279249591832177,0.00837229700540882,0.02279249591832177,0.9959894491018895,0.002358407480243607,0.004010550898110425,0.002358407480243608,0.9979117899025275,6.81170971036486E-4,0.002088210097472562,6.811709710364855E-4,0.9997492383015244,2.610060868973518E-4,2.5076169847571824E-4,2.6100608689735166E-4,0.9627335665009604,0.0825432945289127,0.037266433499039534,0.0825432945289127,0.9909245948393909,0.008941515403308588,0.009075405160609024,0.00894151540330859,0.9927644758959936,0.004048716423888723,0.0072355241040064945,0.004048716423888722,4FGL J2223.3+0102,3FGL J2223.3+0103,AGN,bll,SDSS J222329.56+010226.6
3FGL J2224.4+0351,68.33753,-42.90061,-26.44966231250058,-27.65484847722759,-0.1997745373106102,3.5353790799379077,1.5956315994262695,0.9995377056012023,-0.527404068114368,-0.5624396671178036,0.16138268603204653,UNAS,None,9472.38,PowerLaw,none,0,0.9999101651641858,7.995224005607544E-5,8.983483581419138E-5,7.995224005607607E-5,0.9915471839596752,0.030216167863822453,0.00845281604032482,0.030216167863822457,0.9928610739795555,0.00600995686388141,0.007138926020444529,0.006009956863881406,0.9998191528261132,1.1107826165620186E-4,1.8084717388685268E-4,1.1107826165620149E-4,0.9997856013627852,2.526986128095396E-4,2.143986372147919E-4,2.5269861280954056E-4,0.9652342918324086,0.08354739645827162,0.03476570816759133,0.08354739645827162,0.9809606437509565,0.01498378274504449,0.01903935624904348,0.014983782745044492,0.9981826273007509,0.0018241193059965282,0.0018173726992491478,0.0018241193059965288,4FGL J2224.5+0353,3FGL J2224.4+0351,AGN,bcu,1RXS J222426.5+035445
3FGL J2228.5-1636,43.120834,-55.366726,-26.15200903101285,-27.74533686415297,0.6097353334682807,3.904502118545617,2.5065176486968994,-0.8324356071598205,-0.6333532343013873,-0.6677741529351853,-0.4174764584722308,UNAS,None,868.9799,PowerLaw,none,0,0.9998691086376864,1.3991200233946563E-4,1.308913623136345E-4,1.3991200233946598E-4,0.9920408592889239,0.018549009303891497,0.007959140711076037,0.018549009303891497,0.9903159140958674,0.006916900253732017,0.009684085904132665,0.006916900253732016,0.9911613412202932,0.0028458005670958545,0.008838658779706719,0.0028458005670958524,0.9995186435802361,5.958277218178813E-4,4.8135641976384305E-4,5.958277218178831E-4,0.9547115647247721,0.06307328931963779,0.04528843527522787,0.06307328931963779,0.9517002352497679,0.033103781304899355,0.04829976475023213,0.033103781304899355,0.9314428624379848,0.03229557950156404,0.06855713756201533,0.032295579501564045,4FGL J2228.6-1636,3FGL J2228.5-1636,AGN,bll,2MASS J22283018-1636432
3FGL J2229.1+2255,85.03281,-29.276773,-26.224094257698418,-27.79028937740642,-0.23460183888390687,3.789033041604534,2.2391018867492676,-0.6870440852184097,-0.624147477081879,-0.7953665250431835,-0.059980817640214526,UNAS,None,1790.8268,PowerLaw,none,0,0.9997157055133361,3.5781177049018547E-4,2.8429448666386165E-4,3.5781177049018563E-4,0.9932740189176619,0.016346201351057063,0.006725981082338015,0.016346201351057063,0.9924792204858452,0.0037475287319128736,0.0075207795141547604,0.0037475287319128706,0.9997073508950128,1.6297719474989467E-4,2.9264910498715436E-4,1.6297719474989418E-4,0.9985062074457947,0.002044860746483655,0.001493792554205415,0.002044860746483656,0.9696214537020222,0.06940335937879685,0.030378546297977788,0.06940335937879685,0.9734216544424332,0.02014010471722129,0.02657834555756663,0.02014010471722129,0.9945741865678004,0.004796513504225881,0.005425813432199528,0.004796513504225881,4FGL J2229.1+2254,3FGL J2229.1+2255,AGN,bll,NVSS J222913+225511
3FGL J2244.6+2503,89.76334,-29.532755,-26.652762885164766,-27.898670015161176,0.8058814564771221,3.7294577360773706,1.9194806814193726,0.44009710911490524,0.08205125313770761,-0.3330828971192961,-0.519813280088912,UNAS,None,3327.963,PowerLaw,none,0,0.9998248197171874,1.561631671625845E-4,1.7518028281252997E-4,1.5616316716258452E-4,0.9864305031902196,0.019853359482296048,0.013569496809780464,0.01985335948229605,0.9951061167264893,0.0037168047038419246,0.004893883273510652,0.0037168047038419285,0.9735760569771738,0.006138568592667854,0.026423943022826288,0.006138568592667854,0.9995319858837908,4.807909897779432E-4,4.680141162093066E-4,4.807909897779424E-4,0.9287764587231385,0.09868009975946429,0.07122354127686145,0.09868009975946429,0.9903943535548939,0.009283742043906047,0.009605646445106104,0.009283742043906043,0.9070108422437012,0.03148157714633855,0.09298915775629882,0.03148157714633855,4FGL J2244.6+2502,3FGL J2244.6+2503,AGN,bll,NVSS J224436+250345
3FGL J2247.2-0004,69.996216,-49.734753,-25.61677696197879,-27.607673324748585,0.21853471082248266,3.8795272728606083,2.1077709197998047,0.12128273403814034,-0.7182398134279556,-0.527100645459872,-0.5054167572462976,UNAS,None,1566.3694,PowerLaw,none,0,0.9998802522400198,1.262632568442626E-4,1.1974775998023363E-4,1.2626325684426316E-4,0.9919235575137753,0.020256058412181355,0.008076442486224834,0.020256058412181355,0.9956735730272038,0.0037125043027943895,0.004326426972796225,0.0037125043027943926,0.9955884782698056,0.0013193644721389143,0.004411521730194455,0.001319364472138913,0.9997496190325836,3.113508220738925E-4,2.5038096741637967E-4,3.1135082207389106E-4,0.963283688086405,0.07557978467318373,0.03671631191359505,0.07557978467318373,0.9882146229889538,0.011527126054514962,0.01178537701104622,0.011527126054514964,0.967308190373418,0.01363366372181167,0.03269180962658186,0.013633663721811672,4FGL J2247.4-0001,3FGL J2247.2-0004,AGN,bll,PKS 2244-002
3FGL J2249.3-5943,327.09686,-51.294617,-26.896353702261855,-28.153702420517693,-2.113400159237452,3.6927868341558,2.174027919769287,-0.6899699258985078,-0.34534115701661644,-0.8411203169166385,0.1898142441607048,UNAS,None,2107.619,PowerLaw,none,0,0.9842489668877894,0.0979273058111325,0.015751033112210617,0.0979273058111325,0.9948939490488733,0.012747291864686771,0.005106050951126618,0.012747291864686773,0.9663117197905999,0.022642864770554817,0.03368828020940007,0.02264286477055482,0.9999996307201887,4.383707869141452E-7,3.692798112692092E-7,4.3837078691468146E-7,0.9805520636051087,0.04161286267839886,0.019447936394891143,0.04161286267839886,0.9778628941538385,0.06119582459151855,0.02213710584616148,0.06119582459151855,0.9323666090130689,0.041585361753951125,0.0676333909869311,0.041585361753951125,0.9999809361623074,2.9949250348902234E-5,1.9063837692666312E-5,2.9949250348902745E-5,4FGL J2249.7-5944,3FGL J2249.3-5943,AGN,bcu,SUMSS J224938-594421
3FGL J2250.3+1747,86.35414,-36.330647,-25.210283438179633,-26.920655734529134,-0.36924446192371757,4.466542209652762,2.7852351665496826,-0.8352039735321664,-0.7029116578329281,-0.9663557700015832,0.5381730387986011,UNAS,None,756.12396,PowerLaw,none,0,0.9999695702336232,4.939145304080283E-5,3.042976637679211E-5,4.939145304080439E-5,0.9938148832749639,0.015033273213640952,0.006185116725036043,0.015033273213640952,0.9842087357272373,0.013954562168728344,0.015791264272762548,0.013954562168728346,0.9999943403232263,5.272922365875696E-6,5.659676773684571E-6,5.2729223658747086E-6,0.9999184964602634,1.2020151916537742E-4,8.150353973654568E-5,1.2020151916537873E-4,0.9735162297523304,0.07158178725117761,0.026483770247669604,0.0715817872511776,0.959275164298726,0.03317382444543552,0.04072483570127409,0.03317382444543552,0.999916590609456,1.1796611368207962E-4,8.340939054395594E-5,1.1796611368207931E-4,4FGL J2250.4+1748,3FGL J2250.3+1747,AGN,bll,87GB 224805.0+173330
3FGL J2253.1-1237,54.72177,-58.769665,-26.14239615392198,-27.83904756974737,0.9522855425087983,3.8309711191698375,2.442333221435547,-0.37573865033917586,-0.7643302165765735,-0.7248276827300293,-0.9923211691224909,UNAS,None,775.8942,PowerLaw,none,0,0.9786481033891521,0.04932909910112667,0.021351896610847847,0.04932909910112668,0.8708071267233768,0.13764471647630147,0.12919287327662332,0.13764471647630153,0.9246608707098903,0.03172391197377335,0.07533912929010976,0.03172391197377334,0.785493591807703,0.03745981824881661,0.2145064081922971,0.037459818248816605,0.9565506558680003,0.05613764594509193,0.043449344131999766,0.05613764594509193,0.487235773024507,0.2956160071393437,0.512764226975493,0.2956160071393437,0.8322645777511055,0.06898049569078699,0.16773542224889446,0.06898049569078699,0.2769204923523672,0.06223193099428634,0.7230795076476328,0.06223193099428634,4FGL J2253.2-1232,3FGL J2253.1-1237,AGN,bcu,TXS 2250-127
3FGL J2254.6+4253,101.21132,-15.003079,-25.708783320011435,-27.57515325721016,0.5085992502544341,3.8584509872488617,2.659317970275879,-0.6989535851200062,-0.7305108708674554,-0.8096277759927297,-0.9999498285447316,UNAS,None,459.11765,PowerLaw,none,0,0.9979957834502877,0.0024383378427489714,0.0020042165497122224,0.0024383378427489722,0.9660162557742972,0.04990955407961639,0.033983744225702765,0.04990955407961639,0.9759247271129423,0.010430478249609609,0.024075272887057707,0.010430478249609612,0.9168832637204143,0.016437556770624064,0.08311673627958573,0.016437556770624064,0.984427609475011,0.01930627118204175,0.015572390524989143,0.019306271182041753,0.6877001487688126,0.25121407353502034,0.31229985123118753,0.25121407353502034,0.9290131554482801,0.03775457612078622,0.07098684455171977,0.03775457612078621,0.4293729458468046,0.06898615325398541,0.5706270541531956,0.06898615325398541,4FGL J2254.2+4305,3FGL J2254.6+4253,AGN,bcu,B3 2251+428
3FGL J2258.2-3645,3.902502,-64.25224,-26.496490953323573,-27.937208892724154,-0.07269426025668409,3.5245239697965487,1.9558732509613037,-0.6212869683020061,0.12809318320100382,-0.9613127942506706,0.7709853780392774,UNAS,None,2897.809,PowerLaw,none,0,0.9990806636774789,0.0016370283489239052,9.193363225210531E-4,0.0016370283489239052,0.9955286916915429,0.012500644574471486,0.004471308308457097,0.012500644574471486,0.9652566461890103,0.021007926391426634,0.03474335381098966,0.021007926391426634,0.9998849122492256,1.359588960240006E-4,1.1508775077430902E-4,1.3595889602400018E-4,0.9938553924358907,0.009232559438474015,0.006144607564109314,0.009232559438474015,0.9837599793409444,0.033764404707893325,0.016240020659055658,0.03376440470789332,0.9217759508349609,0.043021429653372516,0.07822404916503911,0.04302142965337252,0.9963449876271134,0.0068620313584947645,0.003655012372886481,0.0068620313584947645,4FGL J2258.3-3643,3FGL J2258.2-3645,AGN,bll,MRSS 406-025483
3FGL J2259.9-1553,50.687984,-61.838017,-26.309185746033247,-27.888442728779474,0.7327718261587365,3.7690097199283055,2.112149715423584,-0.4813874005620401,-0.517241921076833,-0.5786312678132328,-0.7523396152980577,UNAS,None,1620.5736,PowerLaw,none,0,0.9997465843057713,2.2906021413956364E-4,2.534156942286483E-4,2.2906021413956362E-4,0.9843946641018174,0.024368193527483907,0.015605335898182604,0.02436819352748391,0.9926694177965125,0.006249451355340355,0.007330582203487424,0.006249451355340348,0.9489202848777527,0.011402604622356146,0.051079715122247286,0.011402604622356146,0.9985506100919954,0.001800888546817389,0.0014493899080046512,0.0018008885468173894,0.8600766744768619,0.16171505310017634,0.13992332552313821,0.16171505310017634,0.9659142165305357,0.0258737064583399,0.03408578346946427,0.025873706458339897,0.7008401692285542,0.06590544838412961,0.29915983077144587,0.06590544838412961,4FGL J2259.8-1552,3FGL J2259.9-1553,AGN,bcu,GALEXASC J225957.26-155332.5
3FGL J2300.0+4053,101.242775,-17.242765,-26.56331279166885,-27.682959939754266,-2.4962210920901033,3.590390551983552,1.5139174461364746,-0.9951659712000873,0.9648338359857633,-0.8942666773085682,0.7918359301817173,UNAS,None,13459.21,PowerLaw,none,0,0.9987831064576435,0.0017530937152791355,0.001216893542356488,0.0017530937152791359,0.9936439138481992,0.012985127050743788,0.006356086151800902,0.012985127050743788,0.9688938022023292,0.021133437860706386,0.031106197797670893,0.021133437860706383,0.9999999625054522,1.1993014082524503E-7,3.749454780235643E-8,1.1993014082553723E-7,0.9930133217073033,0.0068365985502694595,0.006986678292696655,0.006836598550269459,0.9710525171407539,0.06220030949454496,0.028947482859246046,0.062200309494544956,0.9445304900990246,0.0325236912506133,0.05546950990097539,0.03252369125061331,0.9999973525093596,7.028571588239915E-6,2.64749064038265E-6,7.028571588240015E-6,4FGL J2300.1+4053,3FGL J2300.0+4053,AGN,bll,NVSS J230012+405224
3FGL J2300.1-3547,5.8807077,-64.847084,-26.285170045460593,-27.938849614221024,-0.6890957264393917,3.909313037952882,2.184675693511963,0.7314531135069716,-0.7012755603468803,-0.5967314436523967,-0.5787843137956016,UNAS,None,1533.588,PowerLaw,none,0,0.9999090694568346,9.992637354740261E-5,9.093054316541381E-5,9.992637354740138E-5,0.9956806556249215,0.011361505761052675,0.004319344375078583,0.011361505761052677,0.9902323784004157,0.010761016161591969,0.009767621599584251,0.010761016161591964,0.9997955800276419,1.0054574629363543E-4,2.04419972358111E-4,1.0054574629363708E-4,0.9999457078021855,6.642324215219882E-5,5.429219781446153E-5,6.642324215219818E-5,0.9840675964665602,0.03403557014880193,0.015932403533439894,0.03403557014880193,0.9856422563967685,0.01377871519966306,0.014357743603231516,0.013778715199663063,0.9980078082945454,0.001446466710921444,0.001992191705454702,0.0014464667109214432,4FGL J2259.7-3549,3FGL J2300.1-3547,AGN,fsrq,NVSS J225941-354846
3FGL J2310.1-0557,69.69476,-57.93874,-26.383676218513635,-28.207265590687747,1.6777815278915313,4.078730344425717,0.0529692644161206,0.9885686428872265,-0.04988038683709089,-0.6846197132466173,-0.999935775431332,UNAS,None,1490.3427,LogParabola,none,0,0.24457521509523406,0.3255256606699347,0.7554247849047661,0.3255256606699347,0.4862055396159659,0.2912815857250902,0.513794460384034,0.2912815857250902,0.2086820559112483,0.08644003206283794,0.7913179440887517,0.08644003206283794,0.3872218215442266,0.10037975379324421,0.6127781784557734,0.10037975379324424,0.17058091283599486,0.301363499413973,0.829419087164005,0.301363499413973,0.24347342915730136,0.263572951783486,0.7565265708426987,0.263572951783486,0.11835586068917064,0.07916281507451511,0.8816441393108294,0.07916281507451511,0.0894646823137238,0.0560255211819071,0.9105353176862763,0.056025521181907095,4FGL J2310.0-0555,3FGL J2310.1-0557,PSR,PSR,PSR J2310-0555
3FGL J2313.1+3935,103.0542,-19.45988,-25.980257988773285,-27.72740411841972,-0.9402003008045802,4.071988958087876,2.7931740283966064,-0.7895656113386824,-0.8360118600494929,-0.6973861313229489,-0.3224093971829115,UNAS,None,389.56546,PowerLaw,none,8,0.9999361905944203,6.76869331801751E-5,6.380940557972376E-5,6.76869331801769E-5,0.9935837735329067,0.012868794165834299,0.00641622646709314,0.012868794165834302,0.9953835754508623,0.0029462862026037634,0.004616424549137738,0.0029462862026037664,0.9999689166174762,1.699884571491186E-5,3.108338252384113E-5,1.6998845714911397E-5,0.999883646282497,1.3498004234038292E-4,1.1635371750291631E-4,1.3498004234038154E-4,0.9709780466761113,0.06196695777359513,0.029021953323888856,0.06196695777359513,0.989708118447402,0.008535856449750906,0.010291881552597996,0.008535856449750906,0.999516013623933,3.9214696476543124E-4,4.839863760669143E-4,3.9214696476543004E-4,4FGL J2313.5+3945,3FGL J2313.1+3935,AGN,bcu,87GB 231102.6+393314
3FGL J2321.3+5113,108.87267,-9.175679,-26.51439767383174,-27.77335621377821,-1.1453594834074603,3.6683765084098674,2.018815279006958,-0.5758105045768834,-0.7206581097482665,-0.1860350469267528,-0.5342472898996783,UNAS,None,3944.9294,PowerLaw,none,0,0.9997207084676921,0.0018010331654621091,2.7929153230786134E-4,0.0018010331654621096,0.9925039607669628,0.014915050864060257,0.007496039233037265,0.014915050864060258,0.9965942345586282,0.004305483614652481,0.0034057654413717523,0.004305483614652475,0.9999675352238733,1.9565711865958846E-5,3.246477612674132E-5,1.9565711865959653E-5,0.9998040810219881,1.9302513727535126E-4,1.9591897801177752E-4,1.9302513727535047E-4,0.9598105426722187,0.07759364936735665,0.040189457327781446,0.07759364936735665,0.9955644195625093,0.006168447380188441,0.004435580437490608,0.006168447380188442,0.9996599509010612,3.090704453033872E-4,3.400490989387638E-4,3.090704453033868E-4,4FGL J2321.4+5111,3FGL J2321.3+5113,AGN,bcu,NVSS J232127+511117
3FGL J2321.6-1619,55.742676,-66.56989,-26.82576065115706,-27.83330285750689,-4.1362255546806834E-4,3.6604005310486856,1.5327802896499634,-0.9999120221532913,0.9957165305380338,0.5117022008475518,-0.5654646046420642,UNAS,None,9179.666,PowerLaw,none,0,0.9998265009551535,3.0383238829350626E-4,1.734990448464579E-4,3.0383238829350686E-4,0.9941602779046296,0.016776047307994747,0.005839722095370585,0.016776047307994747,0.9880698804861083,0.012089241755368867,0.011930119513891647,0.012089241755368867,0.9991034574868286,5.270644198461006E-4,8.965425131713496E-4,5.27064419846101E-4,0.9996880772715249,3.7156417463501794E-4,3.1192272847511146E-4,3.715641746350173E-4,0.9785780437064593,0.04070141349367845,0.021421956293540646,0.04070141349367845,0.980067052828281,0.016883518997928882,0.01993294717171895,0.016883518997928882,0.9982882669816177,0.0022883732036172804,0.001711733018382343,0.002288373203617281,4FGL J2321.5-1619,3FGL J2321.6-1619,AGN,bll,NVSS J232137-161935
3FGL J2329.8+6102,113.21424,-0.28228247,-25.760481317134726,-27.265791856676863,-0.7191279874761777,3.638294739608371,2.060778856277466,-0.7617229502130881,-0.6694704596799057,-0.18219398717001603,-0.5839371702110295,UNAS,None,3960.622,PowerLaw,none,0,0.999757982775775,2.8347856552916493E-4,2.420172242250757E-4,2.834785655291652E-4,0.9913685055748757,0.01702528611474827,0.008631494425124304,0.01702528611474827,0.9927718894515271,0.007950263348203772,0.00722811054847292,0.007950263348203769,0.9997722258300101,1.270859889318408E-4,2.2777416998988955E-4,1.2708598893184102E-4,0.9992806273517891,7.788473992142641E-4,7.193726482108615E-4,7.788473992142638E-4,0.9514127125812816,0.08664295954531455,0.048587287418718386,0.08664295954531454,0.9864561856666832,0.014050937693399197,0.013543814333316707,0.014050937693399195,0.9979197855720083,0.001567921544184832,0.0020802144279916676,0.001567921544184832,4FGL J2329.7+6101,3FGL J2329.8+6102,AGN,bcu,NVSS J232938+610113
3FGL J2335.6-2342,40.008274,-72.558044,-26.02075643320567,-27.844394642285327,-1.0711730257736005,3.4800887967820686,2.646980047225952,-0.6813886245622941,-0.7647733989668688,-0.7958897686148048,-0.48652557520382417,UNAS,None,546.2209,PowerLaw,none,0,0.9974666546764385,0.034922627098088445,0.002533345323561562,0.034922627098088445,0.9954581355655614,0.011520820527369574,0.004541864434438544,0.011520820527369571,0.969360757445855,0.023389515117210113,0.030639242554144974,0.02338951511721011,0.9997610679279426,1.5814155341248653E-4,2.389320720574637E-4,1.581415534124871E-4,0.997505592806691,0.004642638285030681,0.0024944071933088773,0.004642638285030681,0.9816558760699547,0.03390582588155759,0.018344123930045215,0.03390582588155759,0.932206945339727,0.03701360027717127,0.06779305466027301,0.03701360027717127,0.9930057002309818,0.006055935465903346,0.006994299769018248,0.006055935465903347,4FGL J2334.9-2346,3FGL J2335.6-2342,AGN,agn,PKS 2331-240
3FGL J2338.7+0251,89.80134,-55.27105,-26.161108713323966,-27.78109832135632,0.5668396692740366,3.9820835237369807,2.5788371562957764,-0.620686328535789,-0.7330823239155116,-0.8436346104228939,-0.9431293347970215,UNAS,None,610.15564,PowerLaw,none,0,0.9983752681709264,0.001589807206574001,0.0016247318290735949,0.0015898072065740002,0.9877461543037297,0.021353602837955277,0.012253845696270312,0.02135360283795528,0.9785503804684249,0.010490787168901967,0.021449619531575165,0.010490787168901977,0.9567229257937528,0.009905451697798636,0.043277074206247164,0.009905451697798634,0.9982860493962088,0.0018269894563432913,0.001713950603791248,0.0018269894563432939,0.8820967298217425,0.13936487175487255,0.11790327017825762,0.13936487175487255,0.9719917267374194,0.019001117372491886,0.028008273262580617,0.019001117372491886,0.6474688051765649,0.07520192057747385,0.3525311948234349,0.07520192057747385,4FGL J2339.6+0242,3FGL J2338.7+0251,AGN,bcu,CRATES J233930+024420
3FGL J2340.7+3847,108.14505,-22.037018,-26.557245817594847,-27.830592725386005,0.065945184416062,3.7135928147205353,1.918837308883667,-0.8514095249144285,-0.9227393675098096,0.4741756308812163,-0.4415637347893105,UNAS,None,4686.083,PowerLaw,none,0,0.999943074260108,5.767227260756019E-5,5.6925739892091715E-5,5.767227260756105E-5,0.9931724533865434,0.015711579945271874,0.006827546613456657,0.015711579945271874,0.9976202615405086,0.001356493914219067,0.0023797384594913345,0.0013564939142190703,0.9995600237332172,2.474196451182554E-4,4.39976266782817E-4,2.474196451182553E-4,0.9998889278829753,1.0510136187827985E-4,1.1107211702462156E-4,1.0510136187827922E-4,0.9695804176584837,0.06437920417513683,0.030419582341516253,0.06437920417513683,0.9969040355128422,0.0034350894436174805,0.003095964487157752,0.003435089443617478,0.9988216285447763,0.0013125177270766916,0.0011783714552237865,0.001312517727076691,4FGL J2340.5+3854,3FGL J2340.7+3847,AGN,bcu,GALEXASC J234042.83+385510.7
3FGL J2351.9-7601,307.61157,-40.552822,-26.305452379153845,-27.676491022931078,-0.4311069794443097,3.575666789908256,1.690577745437622,-0.9999860524635082,0.999853574621665,-0.27435523488754254,-0.446319418879295,UNAS,None,5761.242,PowerLaw,none,0,0.9998226334692751,1.1968646539976969E-4,1.7736653072480274E-4,1.1968646539976962E-4,0.9940469898421247,0.01546739934637649,0.005953010157875331,0.015467399346376493,0.9957194451918826,0.002795141816702255,0.0042805548081172855,0.0027951418167022537,0.9991365051058597,4.314785551392489E-4,8.63494894140337E-4,4.3147855513924984E-4,0.9998235357383439,1.3906681535176223E-4,1.7646426165604845E-4,1.3906681535176223E-4,0.9751610799516992,0.06269216314460568,0.024838920048300746,0.06269216314460568,0.9949559165078544,0.005184856795479687,0.0050440834921454975,0.005184856795479684,0.9930607239131003,0.004489574067749291,0.006939276086899717,0.004489574067749292,4FGL J2351.3-7559,3FGL J2351.9-7601,AGN,bll,SUMSS J235115-760012
3FGL J2353.3+6639,117.213455,4.4346323,-25.163916366306307,-27.31047840252468,1.891449963257184,3.6329543452258153,1.9007807472444886,0.2954905191677148,-0.779535485811273,-0.8906834715670777,-0.9077888698603714,UNAS,None,660.291,LogParabola,none,2304,0.005085163927106846,0.00828825650776721,0.9949148360728932,0.00828825650776721,0.04716899157747274,0.12518124843370648,0.9528310084225272,0.12518124843370648,0.3202993600828136,0.07767176970970736,0.6797006399171863,0.07767176970970735,0.050114763311603396,0.013058384984410431,0.9498852366883966,0.013058384984410431,0.023359791195372792,0.03604247364491022,0.9766402088046273,0.03604247364491022,0.01550968127390793,0.05052983117092407,0.984490318726092,0.050529831170924085,0.33981924226382354,0.09005498124827598,0.6601807577361765,0.09005498124827598,0.003993994817880898,0.001890340257013912,0.9960060051821191,0.0018903402570139122,4FGL J2353.5+6646,3FGL J2353.3+6639,AGN,bcu,NVSS J235301+664243
3FGL J2354.0+2722,107.56948,-33.779556,-26.66960826269129,-27.99466162376582,0.13656636599389158,3.7012454584819503,2.1548080444335938,-0.8750550154922777,-0.3209753201105329,-0.18498231815498165,-0.7985304297497653,UNAS,None,2041.4377,PowerLaw,none,0,0.9984238398180195,0.0013871864503190846,0.0015761601819805923,0.0013871864503190857,0.9931002863802136,0.014026115498894686,0.006899713619786242,0.014026115498894686,0.9847293211536994,0.012561399726113065,0.015270678846300508,0.012561399726113058,0.9942571351898889,0.001880640725983692,0.005742864810111072,0.0018806407259836933,0.9964069837237151,0.0036630017335546735,0.003593016276284999,0.0036630017335546727,0.9668317767647,0.06565248796634048,0.03316822323530005,0.06565248796634048,0.9423090274825456,0.044119866051381934,0.057690972517454406,0.044119866051381934,0.9650687318628607,0.02127638902077859,0.03493126813713929,0.02127638902077859,4FGL J2354.1+2720,3FGL J2354.0+2722,AGN,bll,NVSS J235402+272328
3FGL J2358.5+3827,111.68718,-23.259953,-26.188219626432776,-27.724759661617156,-0.3837281555450534,3.957204647896984,2.0776443481445312,0.9945715494792824,-0.5653175568676544,-0.5805066454232093,-0.38774144897382146,UNAS,None,2814.4695,PowerLaw,none,0,0.999929769530114,6.044339964753054E-5,7.023046988594059E-5,6.0443399647529755E-5,0.9935971906105135,0.014140278108487276,0.006402809389486498,0.014140278108487277,0.9963664410601331,0.0031981857355706275,0.003633558939867009,0.0031981857355706258,0.9997338572549924,1.1649278529431206E-4,2.661427450074907E-4,1.1649278529431102E-4,0.9999211528153655,8.212161566165415E-5,7.884718463450366E-5,8.212161566165475E-5,0.9732741112356907,0.06291433022464414,0.026725888764309296,0.06291433022464414,0.9925192806149841,0.00829550006870821,0.007480719385015965,0.008295500068708214,0.9978263079702594,0.0015041009620541438,0.002173692029740534,0.0015041009620541436,4FGL J2358.3+3830,3FGL J2358.5+3827,AGN,bll,B3 2355+382
3FGL J2358.6-1809,66.60356,-74.89499,-26.32769024067984,-27.766112005248672,0.6478933760369787,3.8877845457524653,1.8166555166244507,-0.7699511517889682,-0.026096321403888924,-0.20120839571121318,-0.5902044633803685,UNAS,None,3925.4802,PowerLaw,none,0,0.999919581744901,5.077112771908243E-5,8.041825509889915E-5,5.077112771908259E-5,0.9931004510757369,0.014966408825212031,0.006899548924263115,0.014966408825212033,0.9969333293481543,0.0018311903535451395,0.003066670651845608,0.0018311903535451403,0.9901391431162854,0.0027773419800772893,0.00986085688371453,0.0027773419800772884,0.999813079019654,1.4924205622599606E-4,1.8692098034606917E-4,1.4924205622599666E-4,0.9662314976934131,0.05783327300279599,0.0337685023065869,0.05783327300279599,0.9933258772042382,0.00661614966672719,0.006674122795761727,0.006616149666727188,0.9658028715311165,0.015435558834042967,0.034197128468883495,0.015435558834042969,4FGL J2358.5-1808,3FGL J2358.6-1809,AGN,bll,1RXS J235836.3-180701


==> tables/3fgl_unassoc_predictions_matches_with_Parkes_2015_1.csv <==
Source_Name_4FGL,GLON_4FGL,GLAT_4FGL,Separation_Parkes
4FGL J0933.8-6232,282.24362,-7.9074183,52.87366994901967
4FGL J1539.4-3323,338.7878,17.532059,60.49167604064753
4FGL J1808.4-3358,358.0455,-6.725435,103.66564465531056
4FGL J2112.5-3043,14.9038725,-42.443546,88.35861330763362


==> tables/4FGLDR2_Candidates_OTHER.csv <==
Source_Name_4FGL,GLON,GLAT,ASSOC_FGL,Category_Prob_4FGL,Flags_4FGL,OTHER_TOTAL,OTHER_TOTAL_STD,Category_Prob_3FGL,RAJ2000,DEJ2000,main_id,main_type,other_types,angDist
4FGL J1800.2-2403c,5.85668,-0.3397608,1FGL J1800.5-2359c,OTHER,48,7.486667835,0.14490039738911464,,270.0612,-24.0657,4FGL J1800.2-2403c,Unknown,,0.040331
4FGL J1417.7-6057,313.22205,0.17804383,,OTHER,16,7.437031470000001,0.15614650434960492,,214.449,-60.9566,4FGL J1417.7-6057,gamma,gam,0.008986
4FGL J1847.7-0125,31.237291,0.16803293,,OTHER,0,7.4289454930000005,0.15603649599125344,,281.937,-1.4315,SSTOERC G031.2256+00.1711,Candidate_YSO,IR |Y*?,43.671005
4FGL J1838.7-0601,26.132442,0.06429827,,OTHER,16,7.372223734,0.1593105969698739,,279.69,-6.019,Cl* Stephenson    2    DFK      71,Star,*iC|*  |IR,23.119996
4FGL J1838.4-0630c,25.65043,-0.08675464,,OTHER,4152,7.318696483,0.1671035001288223,,279.6026,-6.5166,4FGL J1838.4-0630c,Unknown,,5.9E-4
4FGL J1843.7-0326,28.994326,0.14628315,3FGL J1843.7-0322,OTHER,24,7.260995848,0.1739286911436357,MIXED,280.9314,-3.437,3FGL J1843.7-0322,gamma,gam,0.012634
4FGL J1556.8-5242c,328.93124,0.53999096,,OTHER,61,7.233408909,0.1420985561786511,,239.206,-52.7108,2MASS J15564953-5241450,Candidate_YSO,Y*?|IR |*,53.797918
4FGL J1631.7-4826c,335.88794,-0.18242832,3FGL J1632.4-4820,OTHER,292,7.222270744999999,0.1530916163023519,OTHER,247.9396,-48.437,SDC G335.894-0.184,DkNeb,DNe|DNe,24.276438
4FGL J1626.0-4917c,334.62524,-0.086029135,3FGL J1626.2-4911,OTHER,60,7.210613434,0.1700795070603582,OTHER,246.5083,-49.2838,4FGL J1626.0-4917c,BLLac,gam|BLL,0.006673
4FGL J1419.2-6029,313.5423,0.5613107,,OTHER,16,7.2091904730000005,0.1832624301484343,,214.8085,-60.4891,4FGL J1419.2-6029,gamma,gam,0.006399
4FGL J1849.4-0117,31.54713,-0.14576794,3FGL J1849.5-0124c,OTHER,21,7.203903123,0.18922636931161688,MIXED,282.3577,-1.2989,SSTOERC G031.5367-00.1555,Candidate_YSO,IR |Y*?,51.178
4FGL J1109.4-6115e,290.98465,-0.7756157,3FGL J1111.9-6038,OTHER,4,7.203655345,0.22545889728951307,MIXED,167.362,-61.259,FGES J1109.4-6115,gamma,gam,0.004152
4FGL J1850.2-0201,30.99849,-0.66888255,,OTHER,284,7.175509306,0.20826736789603212,,282.5732,-2.0257,4FGL J1850.2-0201,gamma,gam,0.041987
4FGL J1619.4-5106c,332.5897,-0.61530745,,OTHER,36,7.1702036510000005,0.20551133980749542,,244.8526,-51.1005,4FGL J1619.4-5106,gamma,gam,0.006486
4FGL J1620.8-5035c,333.1138,-0.41640782,,OTHER,52,7.153478923,0.1936808062796653,,245.2214,-50.5906,4FGL J1620.8-5035,gamma,gam,0.011982
4FGL J1801.8-2358,6.1067977,-0.610649,,OTHER,0,7.151866645,0.17526893285804424,,270.4545,-23.9827,4FGL J1801.8-2358,gamma,gam,0.005759
4FGL J1511.2-5803,320.57114,-0.06245137,2FGL J1510.9-5808c,OTHER,24,7.123019147,0.2182018647339536,,227.8089,-58.0641,,,,
4FGL J1800.9-2407,5.8768964,-0.51136285,,OTHER,16,7.117893813,0.22305013140646415,,270.2354,-24.1333,4FGL J1800.9-2407,gamma,gam,0.041483
4FGL J1312.6-6231c,305.3724,0.24322052,3FGL J1311.8-6230,OTHER,32,7.117060354,0.16458059937199845,OTHER,198.1557,-62.5281,3FGL J1311.8-6230,Blazar_Candidate,gam|Bz?,0.003569
4FGL J1357.3-6123,310.73535,0.47756577,,OTHER,25,7.110065904000001,0.1667551097504013,,209.3319,-61.3919,4FGL J1357.3-6123,gamma,gam,0.010959
4FGL J1353.5-6128,310.2746,0.51583296,,OTHER,28,7.078162739,0.15998013325389984,,208.3783,-61.4678,,,,
4FGL J1756.6-2352,5.615777,0.46642014,,OTHER,24,7.059617631,0.18106656695760834,,269.1652,-23.8717,ISOGAL-P J175635.9-235215,AGB*,AB*|Mas|IR |*,52.196263
4FGL J1855.8+0150,35.073,-0.13642293,,OTHER,4,7.046063733,0.31443739179995567,,283.9576,1.8432,4FGL J1855.8+0150,gamma,gam,0.039882
4FGL J1650.9-4420c,341.1548,0.038772736,,OTHER,60,7.027828340000001,0.20133652331481786,,252.7479,-44.3368,4FGL J1650.9-4420,gamma,gam,0.014773
4FGL J1742.0-3020,358.3986,-0.068418086,,OTHER,28,7.009257927000001,0.192359943325636,,265.506,-30.3357,[MML2017] 777,MolCld,MoC,32.574745
4FGL J1904.7+0615,40.01003,-0.09347409,,OTHER,13,7.009087205,0.17519055818611076,,286.1836,6.2532,[SPK2012] MWP1G040012-001102,Bubble,bub,59.959501
4FGL J1618.0-5119,332.27985,-0.6312988,,OTHER,272,7.008252591,0.1874168802735913,,244.5171,-51.3287,4FGL J1618.0-5119,gamma,gam,0.01205
4FGL J1620.8-4958c,333.54678,0.028379135,,OTHER,48,7.004711368999999,0.20895618504426897,,245.2116,-49.9699,4FGL J1620.8-4958c,Unknown,,0.01608
4FGL J1321.1-6239,306.33557,0.016051572,,OTHER,5,7.0045577869999995,0.17735163256231812,,200.2867,-62.6592,,,,
4FGL J1646.5-4406,340.81552,0.80478513,,OTHER,8,7.00451318,0.17594702733484535,,251.6251,-44.1036,4FGL J1646.5-4406,gamma,gam,0.017683


==> tables/4FGLDR2_PSR.csv <==
Source_Name_4FGL,GLON,GLAT,ASSOC_FGL,PSR_TOTAL_4FGL,PSR_TOTAL_3FGL,Flags_4FGL,Category_Prob
4FGL J1539.4-3323,338.75925,17.532059,3FGL J1539.2-3324,7.343192028999999,6.3954615862566255,0,PSR
4FGL J0953.6-1509,251.938,29.602777,3FGL J0953.7-1510,7.2809390590000005,6.836152763164767,0,PSR
4FGL J0933.8-6232,282.23508,-7.9074183,3FGL J0933.9-6232,7.231546579,6.141602847496268,0,PSR
4FGL J1120.0-2204,276.46957,36.05591,3FGL J1119.9-2204,7.155297581999999,6.910727307680276,0,PSR
4FGL J2112.5-3043,14.898448,-42.443546,3FGL J2112.5-3044,7.101466447,6.711927258433632,0,PSR
4FGL J1225.9+2951,185.15211,83.77291,3FGL J1225.9+2953,7.047645858,5.1165863840310735,0,MIXED


==> tables/features/3fglassocfeaturesAGNPSRnewfeats.csv <==
Name,Mean,SD,Minimum,Maximum,nGood
GLON,182.58226,100.90415,0.5923868417739868,359.63787841796875,1905
GLAT,2.6666138,41.10455,-87.66246795654297,86.36791229248047,1905
ln(Energy_Flux100),-25.342182,1.0516794,-27.1288687137115,-18.533840209033873,1905
ln(Unc_Energy_Flux100),-27.468285,0.4703392,-28.46542649817723,-24.777738913465004,1905
ln(Signif_Curve),0.23069435,1.1852599,-5.81269334713383,4.44233319479848,1905
ln(Variability_Index),4.3483763,0.9491313,2.996203563693944,11.014257665680198,1905
500MeV_Index,2.159461,0.37059423,-1.6103540430198002,3.7469970368415226,1905
HR12,-0.40643945,0.503322,-0.999998495,0.999951964,1905
HR23,-0.53008646,0.3627933,-0.999920481,0.999959074,1905
HR34,-0.54546255,0.2513009,-0.999994613,0.999937777,1905
HR45,-0.590271,0.3293118,-0.999995688,0.99919982,1905
Category_3FGL,,,AGN,PSR,1905
CLASS_3FGL,,,BCU,ssrq,1905
Flags,17.562729,156.45877,0,2052,1905


==> tables/features/4fgldr2agnpsrfeatures.csv <==
Name,Mean,SD,Minimum,Maximum,nGood
GLON,179.65067,101.90818,0.0940386,359.99216,3770
GLAT,1.9306166,41.018143,-87.68009,87.57076,3770
ln(Energy_Flux100),-26.081203,1.1071433,-28.502998604470072,-18.483527674773327,3770
ln(Unc_Energy_Flux100),-28.190899,0.57346076,-29.67485028288815,-24.25490001517247,3770
ln(Pivot_Energy),7.450382,0.7797036,5.0053606859338675,10.093747406829635,3770
LP_Index,2.1385124,0.37723616,-0.083803646,5.3127646,3770
Unc_LP_Index,0.15787876,0.13492826,0.0015072328,3.5534618,3770
LP_beta,0.15737607,0.19963734,-0.1694731,0.9999999,3770
LP_SigCurv,2.8867743,6.9900928,0.0,225.77173,3770
ln(Variability_Index),3.1367884,1.404602,-0.8106959452518827,11.225400775966357,3770
HR12,0.120482795,0.752046,-1.0,1.0,3770
HR23,-0.26261917,0.6064483,-1.0,1.0,3770
HR34,-0.5164967,0.3637105,-0.9999997,1.0,3770
HR45,-0.53564507,0.26092902,-1.0,0.9999995,3770
HR56,-0.65830743,0.27632517,-1.0,1.0,3770
HR67,-0.5631188,0.5150277,-1.0,1.0,3770

